Margin-bounded Confidence Scores for Out-of-Distribution Detection

In many critical Machine Learning applications, such as autonomous driving and medical image diagnosis, the detection of out-of-distribution (OOD) samples is as crucial as accurately classifying in-distribution (ID) inputs. Recently Outlier Exposure (OE) based methods have shown promising results in detecting OOD inputs via model fine-tuning with auxiliary outlier data. However, most of the previous OE-based approaches emphasize more on synthesizing extra outlier samples or introducing regularization to diversify OOD sample space, which is rather unquantifiable in practice. In this work, we propose a novel and straightforward method called Margin bounded Confidence Scores (MaCS) to address the nontrivial OOD detection problem by enlarging the disparity between ID and OOD scores, which in turn makes the decision boundary more compact facilitating effective segregation with a simple threshold. Specifically, we augment the learning objective of an OE regularized classifier with a supplementary constraint, which penalizes high confidence scores for OOD inputs compared to that of ID and significantly enhances the OOD detection performance while maintaining the ID classification accuracy. Extensive experiments on various benchmark datasets for image classification tasks demonstrate the effectiveness of the proposed method by significantly outperforming state-of-the-art (S.O.T.A) methods on various benchmarking metrics. The code is publicly available at https://github.com/lakpa-tamang9/margin_ood

==> data/isun_macs_allconv.dat <==
x id_density ood_density
0.023961296305060387 0.13865933970803881 4.047649890402311
0.02493831202447474 0.1398864547457918 4.07563509068649
0.025915327743889095 0.14111585453940614 4.103013923416816
0.02689234346330345 0.14234745624594505 4.129772887454869
0.027869359182717802 0.14358117747061358 4.1558987985673825
0.028846374902132155 0.14481693630513312 4.1813788013650415
0.02982339062154651 0.14605465136584736 4.20620038094408
0.030800406340960866 0.14729424183153167 4.230351374215353
0.03177742206037522 0.14853562748087637 4.253819980905838
0.03275443777978957 0.14977872872961695 4.2765947742181165
0.03373145349920392 0.15102346666728128 4.298664711133752
0.03470846921861828 0.15226976309352502 4.320019142346972
0.035685484938032634 0.1535175405540286 4.340647821815668
0.036662500657446986 0.15476672237592595 4.3605409159171336
0.037639516376861346 0.15601723270273854 4.379689012196668
0.0386165320962757 0.15726899652878412 4.398083127697563
0.03959354781569005 0.1585219397330373 4.415714716861853
0.0405705635351044 0.159775989112409 4.432575678991515
0.041547579254518754 0.16103107241442255 4.448658365260695
0.042524594973933114 0.16228711836925713 4.463955585270133
0.043501610693347466 0.1635440567211331 4.47846061313544
0.04447862641276182 0.16480181825901147 4.492167193101872
0.04545564213217618 0.16606033484658622 4.50506954467864
0.04643265785159053 0.16731953945153832 4.517162367286741
0.04740967357100488 0.16857936617403052 4.528440844414809
0.048386689290419234 0.16983975027441886 4.538900647278324
0.049363705009833586 0.17110062820015445 4.548537937978282
0.050340720729247945 0.17236193761185295 4.557349372155933
0.0513177364486623 0.17362361740851176 4.5653321011412915
0.05229475216807665 0.17488560775184692 4.572483773593528
0.05327176788749101 0.17614785008973452 4.578802536632245
0.05424878360690536 0.1774102871787301 4.584287036459405
0.05522579932631971 0.1786728631056486 4.588936418472367
0.056202815045734066 0.1799355233081838 4.592750326869214
0.05717983076514842 0.1811982145945483 4.59572890374831
0.05815684648456278 0.18246088516211556 4.597872787704756
0.05913386220397713 0.1837234846150456 4.599183111927099
0.06011087792339148 0.1849859639808788 4.599661501798433
0.06108789364280584 0.18624827572607874 4.599310072006628
0.06206490936222019 0.18751037377051144 4.598131423169145
0.06304192508163455 0.18877221350084344 4.5961286379787225
0.06401894080104889 0.19003375178284737 4.593305276876578
0.06499595652046325 0.1912949469725993 4.589665373260719
0.06597297223987761 0.19255575892655655 4.585213428237382
0.06694998795929197 0.19381614901050495 4.579954404924419
0.06792700367870631 0.1950760801073634 4.573893722315841
0.06890401939812067 0.1963355166238383 4.567037248717445
0.06988103511753502 0.1975944244959144 4.559391294764023
0.07085805083694938 0.19885277119318068 4.550962606029079
0.07183506655636374 0.200110525721977 4.541758355238612
0.07281208227577808 0.20136765862736075 4.531786134100926
0.07378909799519244 0.20262414199388498 4.521053944764983
0.07476611371460679 0.2038799494451863 4.509570190920165
0.07574312943402114 0.20513505614237554 4.497343668550817
0.0767201451534355 0.20638943878123253 4.484383556359295
0.07769716087284986 0.20764307558820114 4.470699405871628
0.07867417659226421 0.20889594631518507 4.456301131240246
0.07965119231167855 0.21014803223314438 4.441198998758496
0.08062820803109291 0.21139931612449522 4.42540361610206
0.08160522375050727 0.21264978227431253 4.408925921312564
0.08258223946992163 0.21389941646034352 4.39177717153889
0.08355925518933598 0.21514820594183165 4.373968931552024
0.08453627090875034 0.21639613944716057 4.355513062049285
0.08551328662816468 0.21764320716032212 4.336421707764112
0.08649030234757904 0.2188894007062143 4.316707285397507
0.0874673180669934 0.22013471313478322 4.296382471387513
0.08844433378640774 0.221379138904012 4.275460189533105
0.0894213495058221 0.22262267386177031 4.2539535984887715
0.09039836522523645 0.22386531522653577 4.231876079146366
0.09137538094465081 0.22510706156699967 4.209241221920522
0.09235239666406517 0.22634791278056698 4.1860628139539555
0.09332941238347951 0.22758787007077094 4.162354826259082
0.09430642810289387 0.22882693592361195 4.138131400811953
0.09528344382230823 0.23006511408283856 4.113406837614717
0.09626045954172258 0.23130240952418993 4.088195581742453
0.09723747526113694 0.23253882842861368 4.062512210390148
0.0982144909805513 0.2337743781544801 4.0363714199353575
0.09919150669996564 0.23500906720881462 4.0097880130318835
0.10016852241938 0.2362429052175639 3.9827768857496
0.10114553813879434 0.23747590289492151 3.9553530147752083
0.1021225538582087 0.2387080720117344 3.9275314446884804
0.10309956957762306 0.23993942536301185 3.899327275328283
0.10407658529703741 0.24116997673456264 3.8707556492622377
0.10505360101645177 0.24239974086878358 3.841831739373682
0.10603061673586611 0.24362873342962713 3.8125707365790684
0.10700763245528047 0.24485697096677256 3.782987837688726
0.10798464817469483 0.246084470879027 3.753098233423446
0.10896166389410918 0.24731125137698712 3.722917096598869
0.10993867961352354 0.2485373314449868 3.692459570489444
0.1109156953329379 0.2497627308023618 3.6617407573830585
0.11189271105235224 0.250987469864059 3.630775707337189
0.1128697267717666 0.2522115697006244 3.5995794071468232
0.11384674249118096 0.25343505199759464 3.5681667695340984
0.1148237582105953 0.2546579390143325 3.5365526225689496
0.11580077393000966 0.25588025354232746 3.5047516993297414
0.11677778964942401 0.2571020188630032 3.4727786278122963
0.11775480536883837 0.2583232587050606 3.440647921095252
0.11873182108825273 0.25954399720139043 3.4083739677691676
0.11970883680766707 0.2607642588455882 3.3759710226364015
0.12068585252708143 0.26198406844811095 3.3434531976881003
0.12166286824649578 0.2632034510921007 3.3108344533643694
0.12263988396591013 0.26442243208892313 3.278128590102945
0.1236168996853245 0.26564103693344193 3.2453492401814286
0.12459391540473884 0.26685929125907615 3.2125098598574535
0.12557093112415318 0.26807722079267227 3.17962372181076
0.12654794684356757 0.2692948513092235 3.146703907890659
0.1275249625629819 0.2705122085864774 3.1137633021718
0.12850197828239626 0.2717293183594706 3.0808145843207844
0.12947899400181062 0.2729462062750163 3.0478702232755746
0.13045600972122495 0.27416289784619235 3.014942471239279
0.13143302544063934 0.27537941840686225 2.9820433579893573
0.13241004116005367 0.27659579306626486 2.9491846855028445
0.13338705687946803 0.27781204666370957 2.9163780228977805
0.1343640725988824 0.2790282037234166 2.8836347016905624
0.13534108831829672 0.28024428840953625 2.8509658113685
0.1363181040377111 0.28146032448138186 2.8183821952764716
0.13729511975712544 0.2826763352489185 2.785894446816134
0.1382721354765398 0.2838923435285371 2.753512905955756
0.13924915119595416 0.28510837159915553 2.7212476560483765
0.1402261669153685 0.2863244411586776 2.6891085209556085
0.14120318263478288 0.2875405732808491 2.657105062474018
0.1421801983541972 0.28875678837254193 2.625246578060745
0.14315721407361157 0.289973106131509 2.5935420988545785
0.14413422979302593 0.29118954550463205 2.562000387988516
0.14511124551244028 0.29240612464670723 2.530629939189431
0.14608826123185464 0.29362286087980055 2.4994389756602304
0.14706527695126898 0.2948397706531966 2.468435449239596
0.14804229267068333 0.29605686950398746 2.4376270398341577
0.1490193083900977 0.29727417201832507 2.40702115511766
0.14999632410951205 0.29849169179336815 2.3766249304915363
0.1509733398289264 0.29970944139996103 2.3464452293009774
0.15195035554834074 0.3009274323460667 2.3164886433004708
0.1529273712677551 0.3021456750409937 2.2867614933625857
0.15390438698716946 0.3033641787604344 2.2572698304235392
0.15488140270658382 0.3045829516123538 2.228019436659042
0.15585841842599818 0.3058020005037506 2.1990158268836564
0.1568354341454125 0.307021331108318 2.1702642501668685
0.15781244986482687 0.3082409478350339 2.1417696916589097
0.15878946558424123 0.3094608537977002 2.1135368746192937
0.1597664813036556 0.3106810507854641 2.0855702626408994
0.16074349702306995 0.3119015392343372 2.057874062062462
0.1617205127424843 0.3131223181997385 2.030452224562149
0.16269752846189864 0.3143433853300874 2.0033084499249565
0.163674544181313 0.31556473684146197 1.9764461889765679
0.16465155990072736 0.31678636749334493 1.9498686466763404
0.16562857562014172 0.3180082705654798 1.923578785362038
0.16660559133955608 0.3192304378358525 1.8975793281389675
0.1675826070589704 0.32045285955981484 1.8718727624061628
0.16855962277838477 0.32167552445037295 1.8464613435123325
0.16953663849779912 0.322898419659649 1.8213470985342552
0.17051365421721348 0.324121530761535 1.7965318301704405
0.17149066993662784 0.32534484173555156 1.772017120742841
0.1724676856560422 0.3265683349519254 1.7478043362995586
0.17344470137545653 0.3277919911578935 1.7238946308114815
0.1744217170948709 0.3290157894652507 1.700288950455947
0.17539873281428525 0.33023970733914515 1.6769880379805464
0.1763757485336996 0.3314637205881321 1.653992437140353
0.17735276425311397 0.3326878033554925 1.6313024972019392
0.1783297799725283 0.3339119281118289 1.6089183775076144
0.17930679569194266 0.33513606564893234 1.5868400520935402
0.18028381141135702 0.33636018507493703 1.5650673143553975
0.18126082713077138 0.3375842538107575 1.5435997817554872
0.18223784285018574 0.33880823758781564 1.5224369005652467
0.18321485856960007 0.34003210044705595 1.5015779506373135
0.18419187428901443 0.34125580473925105 1.4810220502014229
0.1851688900084288 0.34247931112659336 1.4607681606785563
0.18614590572784315 0.3437025785855778 1.4408150915079316
0.1871229214472575 0.34492556441116345 1.4211615049815614
0.18809993716667184 0.3461482242222178 1.4018059210812768
0.1890769528860862 0.3473705119682359 1.382746722313267
0.19005396860550056 0.3485923799373252 1.3639821585353544
0.19103098432491492 0.3498137787654564 1.3455103517723759
0.19200800004432927 0.35103465744696305 1.3273293010152005
0.19298501576374363 0.35225496334628936 1.3094368869991182
0.19396203148315797 0.3534746422109716 1.291830876957431
0.19493904720257232 0.35469363818584126 1.2745089293463032
0.19591606292198668 0.35591189382844246 1.2574685985370677
0.19689307864140104 0.35712935012564484 1.2407073394723236
0.1978700943608154 0.3583459465114452 1.224222512282385
0.19884711008022973 0.3595616208859346 1.2080113868587348
0.1998241257996441 0.3607763096354251 1.1920711473813297
0.20080114151905845 0.36198994765370984 1.1763988967967782
0.2017781572384728 0.36320246836444253 1.1609916612445248
0.20275517295788717 0.36441380374463134 1.145846394428358
0.20373218867730153 0.36562388434920134 1.1309599819307128
0.20470920439671586 0.36683263933662635 1.116329245467366
0.20568622011613022 0.36803999649560687 1.1019509470802933
0.20666323583554458 0.36924588227276567 1.0878217932665812
0.20764025155495894 0.3704502218013471 1.0739384390414257
0.2086172672743733 0.37165293893088686 1.06029749193343
0.20959428299378763 0.37285395625784384 1.0468955159104691
0.210571298713202 0.37405319515715396 1.033729035234593
0.21154831443261635 0.37525057581469407 1.0207945382445394
0.2125253301520307 0.3764460172606205 1.0080884810645308
0.21350234587144507 0.377639437403569 0.9956072912381875
0.2144793615908594 0.3788307530656633 0.9833473712864843
0.21545637731027376 0.38001988001835363 0.9713051021887877
0.21643339302968811 0.3812067330190007 0.9594768467861379
0.21741040874910247 0.38239122584821633 0.9478589531060234
0.21838742446851683 0.3835732713479167 0.9364477576080197
0.21936444018793116 0.384752781460068 0.9252395883497437
0.22034145590734552 0.3859296672660772 0.9142307680726808
0.22131847162675988 0.38710383902683254 0.9034176172075301
0.22229548734617424 0.3882752062233237 0.892796456798799
0.2232725030655886 0.38944367759783954 0.8823636113484588
0.22424951878500296 0.39060916119569 0.8721154115785651
0.2252265345044173 0.391771564407463 0.8620481971128104
0.22620355022383165 0.39293079401173253 0.8521583190770526
0.227180565943246 0.39408675621820927 0.8424421426189413
0.22815758166266037 0.3952393567113317 0.8328960493468176
0.22913459738207473 0.39638850069421455 0.8235164396881358
0.23011161310148906 0.3975340929329466 0.8142997351677136
0.23108862882090342 0.3986760378012347 0.8052423806061677
0.23206564454031778 0.39981423932529614 0.7963408462389613
0.23304266025973214 0.40094860122904497 0.7875916297565224
0.2340196759791465 0.4020790269794699 0.7789912582659518
0.23499669169856086 0.4032054198322207 0.7705362901748847
0.2359737074179752 0.4043276828773633 0.7622233169981124
0.23695072313738955 0.4054457190852384 0.7540489650876055
0.2379277388568039 0.4065594313524405 0.7460098972866268
0.23890475457621826 0.40766872254785325 0.7381028145086509
0.23988177029563262 0.40877349555872244 0.7303244572418531
0.24085878601504696 0.40987365333673337 0.7226716069799399
0.24183580173446131 0.4109690989440611 0.7151410875801443
0.24281281745387567 0.41205973559936654 0.7077297665492381
0.24378983317329003 0.41314546672369684 0.7004345562584111
0.2447668488927044 0.4142261959862908 0.6932524150879262
0.24574386461211872 0.4153018273502086 0.6861803485024635
0.24672088033153308 0.41637226511780695 0.6792154100580894
0.24769789605094744 0.41743741397601386 0.672354702341808
0.2486749117703618 0.41849717904134964 0.6655953778446769
0.24965192748977616 0.4195514659046996 0.6589346397694698
0.2506289432091905 0.4206001806758106 0.6523697427739107
0.2516059589286048 0.42164323002745036 0.6458979936504892
0.2525829746480192 0.42268052123923855 0.6395167519439077
0.2535599903674336 0.423711962241105 0.6332234305072063
0.25453700608684793 0.4247374616563585 0.627015495997631
0.25551402180626226 0.4257569288443268 0.6208904693133193
0.2564910375256766 0.42677027394257144 0.6148459259718942
0.257468053245091 0.42777740790861246 0.6088794964320627
0.25844506896450536 0.4287782425611725 0.6029888663593164
0.2594220846839197 0.4297726906209192 0.5971717768368627
0.260399100403334 0.4307606657506448 0.5914260245228967
0.26137611612274836 0.43174208259490576 0.5857494617553594
0.26235313184216275 0.43271685681908006 0.580139996605307
0.26333014756157713 0.43368490514782476 0.5745955928800471
0.26430716328099146 0.43464614540290236 0.5691142700771924
0.2652841790004058 0.4356004965403892 0.5636941032907867
0.2662611947198202 0.4365478786872045 0.5583332230706765
0.2672382104392345 0.4374882131769761 0.553029815236292
0.2682152261586489 0.4384214225852131 0.5477821206460177
0.26919224187806323 0.4393474307637616 0.542588434923338
0.27016925759747756 0.440266162874545 0.5374471081409327
0.27114627331689195 0.4411775454225515 0.5323565444639308
0.2721232890363063 0.4420815062880777 0.5273152017535067
0.27310030475572067 0.44297797475819406 0.5223215911320218
0.274077320475135 0.4438668815574377 0.5173742765109207
0.27505433619454933 0.44474815887769625 0.5124718740825837
0.2760313519139637 0.44562174040730546 0.5076130517773523
0.27700836763337805 0.44648756135930195 0.5027965286869451
0.27798538335279244 0.44734555849887875 0.4980210744554694
0.27896239907220677 0.44819567016997514 0.4932855086392677
0.2799394147916211 0.44903783632103933 0.48858870003680754
0.2809164305110355 0.449871998529925 0.4839295659898457
0.2818934462304498 0.4506981000279287 0.47930707165709585
0.2828704619498642 0.4515160857229584 0.4747202292616207
0.28384747766927854 0.4523259022218261 0.4701680973131856
0.28482449338869287 0.45312749785165407 0.46564977980679595
0.28580150910810725 0.4539208226804003 0.4611644253986537
0.2867785248275216 0.4547058285364894 0.4567112265607594
0.287755540546936 0.4554824690275489 0.4522894187153854
0.2887325562663503 0.4562506995582546 0.44789827935065324
0.28970957198576464 0.4570104773472616 0.44353712711843246
0.290686587705179 0.4577617614432453 0.4392053209157887
0.29166360342459335 0.4585045127400403 0.4349022589511974
0.29264061914400774 0.4592386939908634 0.4306273777967365
0.2936176348634221 0.45996426982164845 0.42638015142747326
0.29459465058283646 0.46068120674346347 0.42216009024924467
0.2955716663022508 0.46138947316404194 0.4179667401160371
0.2965486820216651 0.4620890393983961 0.4137996813381513
0.2975256977410795 0.4627798776785494 0.40965852768234573
0.29850271346049384 0.46346196216236263 0.40554292536512854
0.2994797291799082 0.46413526894147356 0.40145255204037256
0.30045674489932256 0.4647997760483445 0.39738711578240776
0.3014337606187369 0.46545546346243677 0.39334635406574103
0.3024107763381513 0.4661023131154904 0.38933003274254174
0.3033877920575656 0.4667403088959468 0.3853379450190157
0.30436480777698 0.4673694366524949 0.38136991043177704
0.3053418234963943 0.46798968419675574 0.37742577382532233
0.30631883921580866 0.4686010413051161 0.37350540433168133
0.30729585493522305 0.46920349971971403 0.36960869435331734
0.3082728706546374 0.4697970531485813 0.36573555855032397
0.30924988637405176 0.4703816972649543 0.36188593283295245
0.3102269020934661 0.4709574297057668 0.35805977336048467
0.3112039178128804 0.47152425006931437 0.3542570555474418
0.3121809335322948 0.4720821599121267 0.35047777307811107
0.31315794925170914 0.4726311627450276 0.34672193693033687
0.31413496497112353 0.4731712640284227 0.34298957440951033
0.31511198069053786 0.4737024711667902 0.3392807281936702
0.3160889964099522 0.47422479350242347 0.33559545539058827
0.3170660121293666 0.4747382423083986 0.3319338266077148
0.3180430278487809 0.4752428307808011 0.3282959250358075
0.3190200435681953 0.47573857403022407 0.3246818455470553
0.31999705928760963 0.47622548907252277 0.3210916938084836
0.320974075007024 0.47670359481887464 0.3175255854113876
0.32195109072643835 0.47717291206511986 0.3139836450175271
0.3229281064458527 0.47763346348042074 0.31046600552277087
0.32390512216526707 0.4780852735952375 0.3069728072388658
0.3248821378846814 0.4785283687886416 0.30350419709396126
0.3258591536040958 0.47896277727496206 0.30006032785249676
0.3268361693235101 0.47938852908980295 0.2966413573550253
0.32781318504292445 0.47980565607541875 0.29324744777851425
0.32879020076233884 0.48021419186547903 0.2898787649176339
0.32976721648175317 0.48061417186921745 0.2865354774875092
0.33074423220116755 0.48100563325499845 0.28321775644837294
0.3317212479205819 0.4813886149332957 0.2799257743525395
0.3326982636399962 0.48176315753910526 0.27665970471405876
0.3336752793594106 0.48212930341379934 0.2734197214014051
0.33465229507882494 0.48248709658644684 0.2702059980534949
0.3356293107982393 0.48283658275459207 0.26701870751931056
0.33660632651765365 0.48317780926452564 0.2638580213213648
0.337583342237068 0.48351082509104765 0.26072410914320016
0.33856035795648237 0.4838356808167393 0.2576171383410986
0.3395373736758967 0.48415242861075836 0.2545372734801237
0.3405143893953111 0.4844611222071658 0.2514846758945928
0.3414914051147254 0.4847618168828045 0.2484595032730394
0.34246842083413975 0.4850545694347318 0.2454619092676919
0.34344543655355414 0.4853394381572288 0.24249204312845676
0.34442245227296847 0.48561648281839703 0.2395500493613654
0.34539946799238286 0.48588576463634753 0.23663606741140392
0.3463764837117972 0.4861473462550042 0.2337502313696175
0.3473534994312115 0.4864012917195313 0.23089266970434202
0.3483305151506259 0.4866476664513949 0.22806350501638545
0.34930753087004024 0.4868865372230708 0.22526285381795186
0.3502845465894546 0.48711797213241914 0.2224908263350613
0.35126156230886896 0.4873420405767238 0.21974752633319794
0.3522385780282833 0.48755881322642064 0.2170330509658779
0.3532155937476977 0.4877683619985271 0.21434749064580613
0.354192609467112 0.48797076002977224 0.2116909289382592
0.3551696251865264 0.48816608164945313 0.20906344247630015
0.3561466409059407 0.4883544023520258 0.20646510089741094
0.3571236566253551 0.4885357987694355 0.20389596680109062
0.35810067234476944 0.4887103486432096 0.20135609572695484
0.3590776880641838 0.48887813079631204 0.19884553615283085
0.36005470378359816 0.48903922510478237 0.1963643295123355
0.3610317195030125 0.4891937124691682 0.19391251023138698
0.3620087352224269 0.48934167478575125 0.19149010578308417
0.3629857509418412 0.4894831949175941 0.18909713676036893
0.36396276666125554 0.4896183566654132 0.18673361696586013
0.36493978238066993 0.48974724473828224 0.18439955351823545
0.36591679810008426 0.4898699447241869 0.18209494697451584
0.36689381381949865 0.48998654306043843 0.17981979146758986
0.367870829538913 0.49009712700395475 0.17757407485830357
0.3688478452583273 0.4902017846014192 0.17535777890142262
0.3698248609777417 0.4903006046593395 0.1731708794247616
0.37080187669715603 0.49039367671399553 0.17101334652076694
0.3717788924165704 0.49048109100130777 0.16888514474982022
0.37275590813598475 0.4905629384266325 0.16678623335453152
0.3737329238553991 0.4906393105344766 0.1647165664842692
0.37470993957481347 0.4907102994781728 0.16267609342917916
0.3756869552942278 0.4907759979894964 0.16066475886293258
0.3766639710136422 0.4908364993482547 0.15868250309343437
0.3776409867330565 0.4908918973518534 0.1567292623207317
0.37861800245247085 0.4909422862848375 0.15480496890134532
0.37959501817188523 0.4909877608884431 0.15290955161825834
0.38057203389129957 0.4910284163301486 0.15104293595578797
0.38154904961071395 0.4910643481732383 0.14920504437856988
0.3825260653301283 0.49109565234640684 0.14739579661389168
0.38350308104954267 0.49112242511338033 0.14561510993660606
0.384480096768957 0.49114476304261245 0.14386289945587005
0.38545711248837133 0.49116276297701167 0.142139078402952
0.3864341282077857 0.4911765220037557 0.14044355841936432
0.38741114392720005 0.49118613742417583 0.1387762498445823
0.38838815964661444 0.49119170672373147 0.1371370620026192
0.38936517536602877 0.4911933275420865 0.13552590348674118
0.3903421910854431 0.4911910976432936 0.13394268244161406
0.3913192068048575 0.4911851148860991 0.13238730684218622
0.3922962225242718 0.4911754771943728 0.13085968476862955
0.3932732382436862 0.4911622825276905 0.12935972467666626
0.39425025396310054 0.4911456288520539 0.1278873356626361
0.39522726968251487 0.49112561411078304 0.12644242772266254
0.39620428540192926 0.4911023361955728 0.1250249120053039
0.3971813011213436 0.4910758929177369 0.12363470105708664
0.398158316840758 0.49104638197964084 0.12227170906033896
0.3991353325601723 0.491013900946345 0.12093585206276389
0.40011234827958664 0.49097854721745093 0.11962704819820816
0.401089363999001 0.49094041799918614 0.11834521789810616
0.40206637971841536 0.4908996102767097 0.11709028409310034
0.40304339543782974 0.4908562207866764 0.1158621724043592
0.4040204111572441 0.49081034599005124 0.11466081132414016
0.4049974268766584 0.49076208204519123 0.11348613238516432
0.4059744425960728 0.49071152478120944 0.11233807031839799
0.4069514583154871 0.4906587696716223 0.11121656319885707
0.4079284740349015 0.49060391180830365 0.11012155257907655
0.40890548975431584 0.4905470458757478 0.10905298360991289
0.4098825054737302 0.4904882661256465 0.10801080514837218
0.41085952119314456 0.490427666351812 0.1069949698521834
0.4118365369125589 0.49036533986543424 0.10600543426086086
0.4128135526319733 0.4903013794706953 0.1050421588630292
0.4137905683513876 0.4902358774407487 0.10410510814980797
0.41476758407080194 0.490168925494079 0.10319425065408173
0.41574459979021633 0.4901006147712414 0.10230955897550773
0.41672161550963066 0.4900310358120078 0.10145100979114041
0.41769863122904505 0.48996027853291735 0.10061858385157889
0.4186756469484594 0.489888432205249 0.09981226596257199
0.41965266266787377 0.48981558543342396 0.09903204495203956
0.4206296783872881 0.4897418261338508 0.09827791362250002
0.42160669410670243 0.4896672415142263 0.09754986868891682
0.4225837098261168 0.4895919180532933 0.09684791070200584
0.42356072554553115 0.4895159414810814 0.09617204395707253
0.42453774126494553 0.48943939675962445 0.09552227638847158
0.42551475698435987 0.4893623680641791 0.09489861944981107
0.4264917727037742 0.4892849387649476 0.09430108798004616
0.4274687884231886 0.489207191409317 0.09372970005563562
0.4284458041426029 0.48912920770462603 0.093184476828957
0.4294228198620173 0.48905106850146884 0.09266544235320294
0.43039983558143163 0.4889728537775431 0.09217262339400478
0.43137685130084596 0.4888946426220584 0.09170604922805353
0.43235386702026035 0.48881651322071334 0.09126575142901189
0.4333308827396747 0.48873854284123974 0.09085176364103358
0.43430789845908907 0.4886608078195465 0.09046412134022909
0.4352849141785034 0.4885833835464451 0.09010286158443892
0.43626192989791773 0.48850634445498814 0.08976802275169507
0.4372389456173321 0.4884297640084195 0.08945964426777463
0.43821596133674645 0.48835371468874283 0.08917776632326703
0.43919297705616084 0.48827826798592217 0.08892242958059697
0.44016999277557517 0.4882034943877276 0.08869367487146303
0.4411470084949895 0.48812946337021157 0.08849154288517037
0.4421240242144039 0.48805624338885706 0.08831607384835254
0.4431010399338182 0.4879839018703741 0.08816730719659334
0.4440780556532326 0.4879125052051731 0.08804528123847687
0.44505507137264694 0.48784211874050765 0.0879500328126061
0.4460320870920613 0.4877728067743049 0.08788159693814665
0.44700910281147566 0.48770463254967544 0.0878400064594638
0.44798611853089 0.48763765825012995 0.08782529168543363
0.4489631342503044 0.487571944995479 0.08783748002402046
0.4499401499697187 0.4875075528384516 0.08787659561272354
0.4509171656891331 0.4874445407620135 0.08794265894550353
0.4518941814085474 0.487382966677402 0.08803568649681168
0.45287119712796176 0.48732288742287694 0.08815569034334775
0.45384821284737614 0.48726435876319263 0.08830267778418313
0.4548252285667905 0.4872074353897942 0.08847665095988903
0.45580224428620486 0.4871521709217364 0.08867760647131616
0.4567792600056192 0.4870986179073335 0.08890553499867447
0.4577562757250335 0.48704682782653896 0.08916042092156586
0.4587332914444479 0.486996851094052 0.08944224194062367
0.45971030716386224 0.4869487370631625 0.08975096870141465
0.46068732288327663 0.48690253403031863 0.09008656442125808
0.46166433860269096 0.4868582892404316 0.09044898451961597
0.4626413543221053 0.4868160488929101 0.09083817625270717
0.4636183700415197 0.486775858148419 0.0912540783529937
0.464595385760934 0.48673776113637246 0.091696620674185
0.4655724014803484 0.48670180096313886 0.09216572384240013
0.46654941719976273 0.486668019720981 0.09266129891412171
0.46752643291917706 0.4866364584977015 0.09318324704157031
0.46850344863859145 0.48660715738701016 0.09373145914611744
0.4694804643580058 0.48658015549958805 0.09430581560034894
0.47045748007742016 0.4865554909748684 0.0949061859193799
0.4714344957968345 0.48653320099350034 0.09553242846201083
0.4724115115162488 0.4865133217905133 0.09618439014230507
0.4733885272356632 0.4864958886691529 0.09686190615215334
0.47436554295507755 0.48648093601540365 0.09756479969537867
0.47534255867449193 0.48646849731316727 0.09829288173392085
0.47631957439390626 0.4864586051600988 0.09904595074662421
0.4772965901133206 0.48645129128410164 0.09982379250113695
0.478273605832735 0.48644658656044215 0.10062617983941283
0.4792506215521493 0.48644452102950214 0.10145287247728943
0.4802276372715637 0.4864451239151402 0.10230361681859879
0.48120465299097803 0.4864484236436582 0.10317814578424547
0.4821816687103924 0.48645444786335246 0.10407617865667126
0.48315868442980675 0.48646322346464477 0.10499742094009942
0.4841357001492211 0.48647477660077293 0.10594156423693714
0.48511271586863547 0.4864891327090288 0.10690828614068631
0.4860897315880498 0.4865063165325259 0.1078972501456958
0.4870667473074642 0.4865263521424861 0.10890810557406196
0.4880437630268785 0.4865492629610244 0.10994048751996152
0.48902077874629285 0.48657507178441367 0.1109940168116782
0.48999779446570724 0.48660380080681653 0.11206829999155753
0.49097481018512157 0.4866354716444644 0.1131629293141009
0.49195182590453596 0.4866701053602598 0.11427748276238422
0.4929288416239503 0.48670772248879507 0.11541152408295978
0.4939058573433646 0.48674834306174986 0.1165646028393753
0.494882873062779 0.4867919866336661 0.11773625448441577
0.49585988878219334 0.48683867230806593 0.11892600045114768
0.4968369045016077 0.4868884187638951 0.12013334826282007
0.49781392022102205 0.48694124428227614 0.12135779166164472
0.4987909359404364 0.4869971667735378 0.12259881075645643
0.4997679516598508 0.4870562038045077 0.12385587218922195
0.5007449673792651 0.48711837262604357 0.12512842932034066
0.5017219830986794 0.4871836902007727 0.12641592243265362
0.5026989988180939 0.48725217323102166 0.12771777895404585
0.5036760145375081 0.4873238381869187 0.1290334136985037
0.5046530302569225 0.48739870133462804 0.13036222912546114
0.5056300459763369 0.4874767787647015 0.13170361561723407
0.5066070616957512 0.4875580864205249 0.13305695177432889
0.5075840774151656 0.4876426401268277 0.13442160472836942
0.50856109313458 0.48773045561822986 0.1357969304723686
0.5095381088539943 0.4878215485678057 0.13718227420804477
0.5105151245734086 0.48791593461563426 0.1385769707098498
0.511492140292823 0.48801362939730947 0.13998034470535967
0.5124691560122374 0.48811464857238734 0.1413917112716448
0.5134461717316517 0.48821900785274536 0.14281037624721732
0.5144231874510661 0.488326723030811 0.14423563665912836
0.5154002031704804 0.4884378100076613 0.14566678116476123
0.5163772188898947 0.4885522848209399 0.14710309050784653
0.5173542346093092 0.48867016367257976 0.14854383798820073
0.5183312503287235 0.4887914629563037 0.14998828994467123
0.5193082660481378 0.488916199284867 0.1514357062507453
0.5202852817675522 0.4890443895170292 0.15288534082226207
0.5212622974869665 0.48917605078421733 0.15433644213664993
0.522239313206381 0.48931120051685845 0.15578825376308597
0.5232163289257953 0.48944985647035716 0.1572400149029663
0.5241933446452096 0.4895920367506954 0.1586909609400488
0.525170360364624 0.48973775983961154 0.16014032399962042
0.5261473760840383 0.4898870446193624 0.16158733351602375
0.5271243918034527 0.4900399103970134 0.16303121680786445
0.528101407522867 0.4901963769282553 0.16447119966020582
0.5290784232422814 0.4903564644407111 0.1659065069130486
0.5300554389616957 0.4905201936567093 0.16733636305537772
0.53103245468111 0.49068758581550875 0.16875999282405324
0.5320094704005245 0.49085866269494155 0.17017662180680965
0.5329864861199388 0.49103344663246185 0.17158547704862206
0.5339635018393531 0.4912119605455684 0.17298578766069142
0.5349405175587675 0.4913942279515901 0.1743767854312925
0.5359175332781818 0.4915802729868043 0.1757577054377289
0.5368945489975963 0.49177012042487944 0.1771277866586308
0.5378715647170106 0.4919637956946037 0.17848627258583272
0.5388485804364249 0.49216132489690867 0.1798324118350685
0.5398255961558392 0.49236273482114457 0.18116545875471482
0.5408026118752536 0.49256805296060246 0.1824846740318253
0.541779627594668 0.49277730752726745 0.18378932529469227
0.5427566433140824 0.49299052746578526 0.18507868771117952
0.5437336590334967 0.49320774246662497 0.18635204458207819
0.544710674752911 0.49342898297843124 0.187608687928737
0.5456876904723253 0.4936542802195463 0.18884791907423132
0.5466647061917398 0.493883666188696 0.19006904921734152
0.5476417219111541 0.4941171736748256 0.1912713999986213
0.5486187376305685 0.4943548362660722 0.19245430405784716
0.5495957533499828 0.49459668835787823 0.19361710558215223
0.5505727690693971 0.49484276516022235 0.1947591608441604
0.5515497847888116 0.4950931027039745 0.1958798387294518
0.5525268005082259 0.49534773784635444 0.1969785212527025
0.5535038162276402 0.4956067082755126 0.1980546040618637
0.5544808319470546 0.49587005251420485 0.19910749692975405
0.5554578476664689 0.4961378099225787 0.20013662423246426
0.5564348633858833 0.4964100207000571 0.20114142541398863
0.5574118791052977 0.4966867258863292 0.20212135543651746
0.558388894824712 0.4969679673614479 0.20307588521584718
0.5593659105441263 0.49725378784502927 0.20400450204138437
0.5603429262635408 0.497544230894573 0.20490670998024269
0.5613199419829551 0.4978393409028933 0.20578203026495553
0.5622969577023694 0.49813916309467926 0.20663000166435078
0.5632739734217838 0.4984437435221893 0.20745018083715577
0.5642509891411981 0.49875312906007885 0.2082421426679302
0.5652280048606125 0.4990673673993968 0.20900548058494534
0.5662050205800269 0.4993865070407282 0.20973980685965787
0.5671820362994412 0.4997105972865312 0.210444752887451
0.5681590520188555 0.5000396882326612 0.21111996944934197
0.5691360677382699 0.500373830759094 0.21176512695438438
0.5701130834576843 0.5007130765198998 0.21237991566252115
0.5710900991770986 0.5010574779324315 0.2129640458876682
0.572067114896513 0.501407088165801 0.21351724818084347
0.5730441306159273 0.5017619611286303 0.2140392734931781
0.5740211463353416 0.5021221514561218 0.21452989331867883
0.5749981620547561 0.5024877144964403 0.21498889981663802
0.5759751777741704 0.5028587062964727 0.2154161059136156
0.5769521934935847 0.5032351835869704 0.2158113453849488
0.5779292092129991 0.5036172037670887 0.2161744729157679
0.5789062249324134 0.5040048248883827 0.21650536414153249
0.5798832406518278 0.5043981056382592 0.21680391566812485
0.5808602563712422 0.5047971053229495 0.21707004507156727
0.5818372720906565 0.5052018838500028 0.2173036908774586
0.5828142878100708 0.50561250171035 0.21750481252025136
0.5837913035294852 0.506029019959976 0.2176733902825185
0.5847683192488996 0.5064515002012312 0.21780942521438557
0.5857453349683139 0.5068800045638177 0.21791293903333056
0.5867223506877283 0.5073145956854904 0.21798397400457842
0.5876993664071426 0.5077553366925156 0.2180225928023431
0.5886763821265569 0.508202291179925 0.218028878352196
0.5896533978459714 0.5086555231916036 0.21800293365486062
0.5906304135653857 0.5091150972002557 0.21794488159175912
0.5916074292848 0.509581078087294 0.21785486471265908
0.5925844450042144 0.5100535311227061 0.2177330450057884
0.5935614607236287 0.5105325219449024 0.21757960365081155
0.5945384764430431 0.5110181165406603 0.2173947407550761
0.5955154921624575 0.511510381225138 0.21717867507356203
0.5964925078818718 0.5120093826220596 0.21693164371298324
0.5974695236012861 0.5125151876440852 0.21665390182050823
0.5984465393207005 0.5130278634734436 0.2163457222575855
0.5994235550401149 0.5135474775428426 0.21600739525937435
0.6004005707595292 0.5140740975167432 0.21563922808029612
0.6013775864789436 0.5146077912730186 0.21524154462623774
0.6023546021983579 0.5151486268850557 0.21481468507394957
0.6033316179177722 0.5156966726043721 0.21435900547819395
0.6043086336371867 0.5162519968437609 0.21387487736721172
0.605285649356601 0.516814668161053 0.21336268732708427
0.6062626650760153 0.5173847552435203 0.21282283657557627
0.6072396807954297 0.517962326892982 0.21225574052605592
0.608216696514844 0.5185474520116772 0.2116618283420943
0.6091937122342584 0.5191401995889369 0.2110415424833509
0.6101707279536728 0.519740638688713 0.21039533824336115
0.6111477436730871 0.5203488384380298 0.20972368327984112
0.6121247593925014 0.5209648680163893 0.20902705713813333
0.6131017751119158 0.5215887966461951 0.20830595076841332
0.6140787908313302 0.52222069358424 0.2075608660372844
0.6150558065507445 0.5228606281143138 0.2067923152343828
0.6160328222701589 0.5235086695409792 0.2060008205746174
0.6170098379895732 0.5241648871845568 0.20518691369666656
0.6179868537089876 0.5248293503773918 0.20435113515834955
0.618963869428402 0.5255021284614196 0.20349403392949028
0.6199408851478163 0.5261832907871081 0.20261616688288114
0.6209179008672306 0.5268729067138053 0.20171809828395523
0.621894916586645 0.5275710456115521 0.20080039927976387
0.6228719323060594 0.5282777768643855 0.19986364738785242
0.6238489480254737 0.5289931698752057 0.19890842598561798
0.6248259637448881 0.5297172940722247 0.19793532380072265
0.6258029794643024 0.5304502189170597 0.1969449344031297
0.6267799951837167 0.531192013914493 0.19593785569931668
0.6277570109031312 0.5319427486239581 0.19491468942920911
0.6287340266225455 0.5327024926727794 0.19387604066636774
0.6297110423419598 0.533471315771207 0.1928225173219487
0.6306880580613742 0.5342492877292807 0.19175472965294263
0.6316650737807885 0.5350364784755566 0.1906732897751891
0.632642089500203 0.5358329580777467 0.18957881118164024
0.6336191052196173 0.5366387967652694 0.18847190826634336
0.6345961209390316 0.5374540649537821 0.18735319585458696
0.635573136658446 0.5382788332716828 0.18622328873964764
0.6365501523778603 0.5391131725886465 0.18508280122655227
0.6375271680972747 0.539957154046188 0.18393234668325786
0.638504183816689 0.5408108490902975 0.18277253709963448
0.6394811995361034 0.5416743295061578 0.18160398265461453
0.6404582152555177 0.5425476674549657 0.18042729129186286
0.641435230974932 0.5434309355128708 0.17924306830429598
0.6424122466943465 0.5443242067120527 0.17805191592776687
0.6433892624137608 0.5452275545839499 0.17685443294421052
0.6443662781331752 0.5461410532046329 0.17565121429452785
0.6453432938525895 0.5470647772423554 0.17444285070146892
0.6463203095720038 0.5479988020072728 0.17322992830275646
0.6472973252914183 0.5489432035033317 0.17201302829467205
0.6482743410108326 0.5498980584823434 0.17079272658631056
0.6492513567302469 0.550863444500214 0.1695695934646878
0.6502283724496613 0.5518394399753631 0.16834419327087166
0.6512053881690756 0.5528261242492878 0.16711708408728335
0.65218240388849 0.5538235776492968 0.16588881743630396
0.6531594196079044 0.5548318815533615 0.16465993799029738
0.6541364353273187 0.5558511184571181 0.1634309832931459
0.655113451046733 0.5568813720429564 0.16220248349337926
0.6560904667661474 0.5579227272512098 0.1609749610889548
0.6570674824855618 0.558975270353407 0.15974893068373566
0.6580444982049761 0.5600390890275598 0.15852489875569314
0.6590215139243905 0.5611142724354599 0.15730336343684273
0.6599985296438048 0.5622009113019614 0.1560848143049117
0.6609755453632191 0.5632990979962036 0.15486973218671404
0.6619525610826336 0.5644089266147385 0.15365858897319723
0.6629295768020479 0.5655304930665196 0.1524518474461109
0.6639065925214622 0.5666638951597379 0.15124996111622763
0.6648836082408766 0.5678092326904031 0.15005337407303937
0.6658606239602909 0.5689666075326791 0.14886252084583268
0.6668376396797053 0.570136123730882 0.147677826276037
0.6678146553991197 0.5713178875931066 0.1464997054007248
0.668791671118534 0.5725120077864094 0.14532856334713093
0.6697686868379483 0.5737185954335073 0.14416479523804784
0.6707457025573627 0.5749377642109038 0.14300878610794066
0.6717227182767771 0.5761696304483899 0.14186091082961463
0.6726997339961914 0.5774143132298578 0.14072153405125953
0.6736767497156058 0.5786719344953334 0.13959101014368286
0.6746537654350201 0.5799426191441721 0.1384696831575387
0.6756307811544344 0.5812264951393356 0.13735788679034433
0.6766077968738489 0.5825236936126439 0.1362559443630754
0.6775848125932632 0.5838343489709721 0.1351641688061171
0.6785618283126775 0.5851585990032497 0.13408286265434474
0.6795388440320919 0.5864965849882059 0.13301231805110078
0.6805158597515062 0.5878484518027525 0.13195281676082773
0.6814928754709206 0.58921434803093 0.13090463019011195
0.682469891190335 0.5905944260732909 0.12986801941688936
0.6834469069097493 0.5919888422566495 0.1288432352275567
0.6844239226291636 0.5933977569440677 0.12783051816173244
0.6854009383485781 0.5948213346449939 0.12683009856440444
0.6863779540679924 0.5962597441254445 0.12584219664520152
0.6873549697874067 0.5977131585180966 0.12486702254452017
0.6883319855068211 0.5991817554322159 0.1239047764062413
0.6893090012262354 0.600665717063262 0.1229556484567653
0.6902860169456498 0.6021652303021034 0.12201981909009625
0.6912630326650642 0.6036804868436695 0.12109745895870451
0.6922400483844785 0.6052116832949739 0.12018872906989667
0.6932170641038928 0.606759021282334 0.11929378088742515
0.6941940798233072 0.6083227075576996 0.11841275643806598
0.6951710955427216 0.6099029541039512 0.1175457884228996
0.6961481112621359 0.6114999782390282 0.11669300033302925
0.6971251269815503 0.61311400271877 0.11585450656947195
0.6981021427009646 0.6147452558383467 0.11503041256696424
0.6990791584203789 0.6163939715321086 0.11422081492142354
0.7000561741397934 0.6180603894717664 0.1134258015208117
0.7010331898592077 0.6197447551627349 0.11264545167915055
0.702010205578622 0.6214473200385041 0.11187983627344264
0.7029872212980364 0.6231683415529209 0.11112901788325581
0.7039642370174507 0.6249080832702117 0.11039305093273395
0.7049412527368651 0.6266668149526247 0.10967198183480155
0.7059182684562795 0.6284448126455405 0.10896584913733486
0.7068952841756938 0.6302423587599252 0.10827468367107711
0.7078722998951081 0.6320597421519498 0.10759850869908223
0.7088493156145225 0.6338972581996623 0.10693734006747609
0.7098263313339369 0.6357552088765633 0.1062911863573307
0.7108033470533512 0.6376339028219197 0.10566004903745307
0.7117803627727656 0.6395336554076952 0.10504392261789597
0.7127573784921799 0.6414547888019451 0.1044427948040056
0.7137343942115942 0.6433976320285217 0.10385664665082707
0.7147114099310087 0.6453625210229572 0.10328545271769365
0.715688425650423 0.6473497986843688 0.10272918122283624
0.7166654413698373 0.6493598149232542 0.10218779419785157
0.7176424570892517 0.6513929267050171 0.10166124764187887
0.718619472808666 0.6534494980891018 0.1011494916753386
0.7195964885280804 0.6555299002635598 0.10065247069309477
0.7205735042474948 0.6576345115749476 0.10017012351690988
0.7215505199669091 0.659763717553385 0.09970238354706697
0.7225275356863234 0.6619179109326396 0.09924917891304152
0.7235045514057378 0.664097491665119 0.09881043262311191
0.7244815671251522 0.6663028669315952 0.09838606271280421
0.7254585828445665 0.6685344511455695 0.09797598239207367
0.7264355985639809 0.6707926659521063 0.09758010019113185
0.7274126142833952 0.6730779402210231 0.09719832010483491
0.7283896300028095 0.6753907100343145 0.09683054173555546
0.729366645722224 0.6777314186676515 0.09647666043446554
0.7303436614416383 0.680100516565856 0.09613656744116579
0.7313206771610526 0.6824984613122265 0.09581015002160059
0.732297692880467 0.6849257175915685 0.09549729160420643
0.7332747085998813 0.6873827571468469 0.09519787191424503
0.7342517243192958 0.6898700587293044 0.09491176710627892
0.7352287400387101 0.6923881080419693 0.09463884989475325
0.7362057557581244 0.6949373976764187 0.09437898968265132
0.7371827714775387 0.6975184270426886 0.09413205268819791
0.7381597871969531 0.7001317022922557 0.0938979020695886
0.7391368029163675 0.7027777362339408 0.09367639804772801
0.7401138186357819 0.7054570482426844 0.09346739802696448
0.7410908343551962 0.708170164161069 0.09327075671381288
0.7420678500746105 0.710917616193519 0.09308632623366163
0.743044865794025 0.7136999427930683 0.09291395624546313
0.7440218815134393 0.7165176885406362 0.09275349405441197
0.7449988972328536 0.7193714040167198 0.0926047847226162
0.745975912952268 0.7222616456654412 0.09246767117777349
0.7469529286716823 0.725188975650849 0.09234199431986388
0.7479299443910967 0.7281539617054635 0.09222759312587553
0.748906960110511 0.7311571769709366 0.09212430475258228
0.7498839758299254 0.7341991998308441 0.09203196463739328
0.7508609915493397 0.7372806137354868 0.09195040659729826
0.751838007268754 0.7404020070187101 0.09187946292593323
0.7528150229881685 0.7435639727066781 0.09181896448879362
0.7537920387075828 0.7467671083185564 0.09176874081662317
0.7547690544269972 0.7500120156590961 0.09172862019700835
0.7557460701464115 0.7532993006030775 0.09169842976420937
0.7567230858658258 0.7566295728715969 0.09167799558725964
0.7577001015852403 0.7600034458001874 0.09166714275636698
0.7586771173046546 0.7634215360987524 0.0916656954676491
0.7596541330240689 0.7668844636033284 0.0916734771062385
0.7606311487434833 0.7703928510196618 0.09169031032778995
0.7616081644628976 0.7739473236586204 0.09171601713842596
0.762585180182312 0.7775485091634449 0.09175041897315393
0.7635621959017264 0.7811970372288665 0.09179333677278972
0.7645392116211407 0.7848935393121313 0.09184459105942154
0.765516227340555 0.7886386483359311 0.091904002010448
0.7664932430599694 0.792432998383321 0.09197138953122323
0.7674702587793838 0.7962772243846317 0.09204657332634157
0.7684472744987981 0.8001719617964627 0.09212937296959392
0.7694242902182125 0.8041178462727965 0.0922196079726265
0.7704013059376268 0.8081155133283031 0.09231709785233182
0.7713783216570411 0.812165597993898 0.09242166219700129
0.7723553373764556 0.8162687344646712 0.09253312073126715
0.7733323530958699 0.8204255557402139 0.09265129337986053
0.7743093688152842 0.8246366932574865 0.09277600033021119
0.7752863845346986 0.8289027765163028 0.09290706209391346
0.7762634002541129 0.8332244326975418 0.09304429956708123
0.7772404159735273 0.8376022862742026 0.09318753408961337
0.7782174316929417 0.8420369586154199 0.0933365875033908
0.779194447412356 0.8465290675835708 0.09349128220942284
0.7801714631317703 0.8510792271245976 0.09365144122396175
0.7811484788511847 0.855688046851712 0.09381688823360018
0.7821254945705991 0.8603561316225895 0.09398744764936728
0.7831025102900134 0.865084081110252 0.09416294465983616
0.7840795260094278 0.8698724893677621 0.0943432052832547
0.7850565417288421 0.874721944386941 0.0945280564187102
0.7860335574482564 0.8796330276512253 0.09471732589633683
0.7870105731676709 0.8846063136829208 0.09491084252657356
0.7879875888870852 0.8896423695849743 0.09510843614847934
0.7889646046064995 0.8947417545775078 0.09530993767711023
0.7899416203259139 0.8999050195292833 0.09551517914996227
0.7909186360453282 0.9051327064843431 0.09572399377248336
0.7918956517647426 0.9104253481840191 0.0959362159626548
0.792872667484157 0.9157834675845201 0.09615168139464342
0.7938496832035713 0.9212075773703906 0.09637022704152332
0.7948266989229856 0.9266981794639949 0.09659169121706548
0.7958037146424 0.9322557645313255 0.09681591361659257
0.7967807303618144 0.937880811484372 0.09704273535689505
0.7977577460812287 0.9435737869803018 0.09727199901520442
0.7987347618006431 0.9493351449177208 0.09750354866721805
0.7997117775200574 0.9551653259302647 0.09773722992416918
0.8006887932394717 0.9610647568778372 0.09797288996893613
0.8016658089588862 0.9670338503357145 0.09821037759118202
0.8026428246783005 0.9730730040818636 0.09844954322151818
0.8036198403977148 0.9791826005827269 0.09869023896468183
0.8045968561171292 0.9853630064777801 0.09893231863171931
0.8055738718365435 0.9916145720631737 0.09917563777116499
0.8065508875559579 0.9979376307747612 0.09942005369920645
0.8075279032753723 1.0043324986708155 0.09966542552882529
0.8085049189947866 1.0107994739147914 0.09991161419790305
0.8094819347142009 1.0173388362583926 0.10015848249628168
0.8104589504336154 1.0239508465253464 0.10040589509176735
0.8114359661530297 1.0306357460961446 0.10065371855506633
0.812412981872444 1.03739375639416 0.10090182138364227
0.8133899975918584 1.0442250783734142 0.10115007402448269
0.8143670133112727 1.0511298920083896 0.10139834889576368
0.8153440290306871 1.058108355786206 0.10164652040740155
0.8163210447501015 1.065160606201526 0.10189446498047938
0.8172980604695158 1.072286757254558 0.10214206106553793
0.8182750761889301 1.0794868999524798 0.10238918915971856
0.8192520919083445 1.0867611018146834 0.1026357318227478
0.8202291076277589 1.0941094063821952 0.10288157369175156
0.8212061233471732 1.1015318327316 0.1031266014948888
0.8221831390665876 1.1090283749939307 0.10337070406379324
0.8231601547860019 1.1165990018787837 0.10361377234481209
0.8241371705054162 1.1242436562041254 0.10385569940903186
0.8251141862248307 1.131962254432106 0.10409638046108048
0.826091201944245 1.1397546862112984 0.10433571284669542
0.8270682176636593 1.1476208139257147 0.10457359605904815
0.8280452333830737 1.1555604722509845 0.10480993174381463
0.829022249102488 1.163573467718087 0.10504462370298269
0.8299992648219024 1.1716595782849986 0.10527757789738679
0.8309762805413168 1.179818552916653 0.10550870244796082
0.8319532962607311 1.1880501111735864 0.10573790763570053
0.8329303119801454 1.1963539428096335 0.10596510590032662
0.8339073276995598 1.2047297073791 0.10619021183764023
0.8348843434189742 1.213177033853714 0.10641314219556292
0.8358613591383885 1.221695520249802 0.10663381586885308
0.8368383748578029 1.2302847332660471 0.10685215389249195
0.8378153905772172 1.2389442079321589 0.10706807943373135
0.8387924062966315 1.2476734472688868 0.10728151778279711
0.839769422016046 1.256471921959726 0.10749239634224111
0.8407464377354603 1.2653390700346365 0.10770064461493667
0.8417234534548746 1.2742742965662133 0.10790619419071115
0.842700469174289 1.283276973378607 0.10810897873161117
0.8436774848937033 1.292346438769589 0.10830893395579534
0.8446545006131178 1.3014819972460727 0.10850599762005073
0.8456315163325321 1.310682919273484 0.10870010950092934
0.8466085320519464 1.319948441039282 0.10889121137450215
0.8475855477713607 1.3292777642309916 0.10907924699472774
0.8485625634907751 1.3386700558290898 0.10926416207043445
0.8495395792101895 1.3481244479150212 0.10944590424091533
0.8505165949296039 1.3576400374947273 0.10962442305013519
0.8514936106490182 1.3672158863379693 0.10979966991955187
0.8524706263684325 1.3768510208337532 0.10997159811955219
0.8534476420878468 1.3865444318621611 0.11014016273950646
0.8544246578072613 1.3962950746828997 0.11030532065644495
0.8554016735266756 1.4061018688408164 0.11046703050236155
0.85637868924609 1.415963698088708 0.11062525263015097
0.8573557049655043 1.4258794103276429 0.11077994907818695
0.8583327206849186 1.4358478175651122 0.11093108353355056
0.8593097364043331 1.445867695891207 0.11107862129391932
0.8602867521237474 1.4559377854731181 0.11122252922812882
0.8612637678431617 1.4660567905681603 0.11136277573542067
0.862240783562576 1.476223379555572 0.11149933070339263
0.8632177992819904 1.486436184987268 0.11163216546466756
0.8641948150014048 1.4966938036578026 0.11176125275230114
0.8651718307208192 1.5069947966936994 0.11188656665394904
0.8661488464402335 1.5173376896623587 0.11200808256481733
0.8671258621596478 1.5277209727006773 0.11212577713942146
0.8681028778790623 1.5381431006636115 0.11223962824218192
0.8690798935984766 1.5486024932927656 0.11234961489688658
0.8700569093178909 1.559097535405188 0.11245571723505296
0.8710339250373053 1.569626577102473 0.11255791644322494
0.8720109407567196 1.5801879340003537 0.11265619470924276
0.872987956476134 1.5907798874787542 0.11275053516752628
0.8739649721955484 1.6014006849525544 0.11284092184341533
0.8749419879149627 1.6120485401630338 0.1129273395966132
0.875919003634377 1.6227216334900847 0.11300977406378279
0.8768960193537914 1.633418112285269 0.11308821160034715
0.8778730350732058 1.6441360912257414 0.11316263922155029
0.8788500507926201 1.6548736526890722 0.11323304454283571
0.8798270665120345 1.6656288471489615 0.11329941571960468
0.8808040822314488 1.6763996935918548 0.11336174138641857
0.8817810979508631 1.6871841799544691 0.11342001059571247
0.8827581136702776 1.69798026358214 0.11347421275609158
0.8837351293896919 1.7087858717079925 0.11352433757028384
0.8847121451091062 1.7195989019528817 0.11357037497282557
0.8856891608285206 1.7304172228459607 0.11361231506756121
0.8866661765479349 1.7412386743658859 0.11365014806503951
0.8876431922673493 1.752061068502462 0.11368386421989277
0.8886202079867637 1.7628821898386744 0.11371345376828865
0.889597223706178 1.7736997961529553 0.1137389068655462
0.8905742394255923 1.7845116190414976 0.11376021352401167
0.8915512551450067 1.7953153645605273 0.11377736355129134
0.8925282708644211 1.8061087138882799 0.11379034648894218
0.8935052865838354 1.816889324006539 0.1137991515517228
0.8944823023032498 1.827654828401507 0.11380376756751032
0.8954593180226641 1.8384028377837898 0.11380418291799052
0.8964363337420784 1.8491309408272214 0.11380038548023076
0.8974133494614929 1.8598367049263713 0.11379236256924741
0.8983903651809072 1.870517676972324 0.11378010088168082
0.8993673809003215 1.881171384146574 0.11376358644069265
0.9003443966197359 1.891795334732666 0.11374280454220194
0.9013214123391502 1.9023870189452872 0.11371773970257659
0.9022984280585646 1.9129439097764815 0.11368837560789899
0.903275443777979 1.9234634638586336 0.11365469506492408
0.9042524594973933 1.93394312234389 0.11361667995384928
0.9052294752168076 1.9443803117996135 0.1135743111830153
0.906206490936222 1.9547724451195005 0.11352756864565731
0.9071835066556364 1.965116922449972 0.11347643117882494
0.9081605223750507 1.9754111321313859 0.11342087652458908
0.9091375380944651 1.9856524516537026 0.11336088129365268
0.9101145538138794 1.9958382486260877 0.11329642093148104
0.9110915695332937 2.005965881760082 0.11322746968706586
0.9120685852527082 2.0160327018657753 0.11315400058443488
0.9130456009721225 2.0260360528605976 0.11307598539701719
0.9140226166915368 2.0359732727901694 0.1129933946249714
0.9149996324109512 2.0458416948607363 0.11290619747558125
0.9159766481303655 2.0556386484826468 0.11281436184681923
0.9169536638497799 2.065361460324381 0.11271785431417647
0.9179306795691943 2.0750074553765434 0.11261664012085194
0.9189076952886086 2.084573958025322 0.11251068317139087
0.9198847110080229 2.09405829313479 0.11239994602885686
0.9208617267274373 2.1034577871375393 0.112284389915618
0.9218387424468517 2.1127697691330094 0.11216397471782157
0.922815758166266 2.1219915719929547 0.11203865899362668
0.9237927738856804 2.1311205334734367 0.11190839998525853
0.9247697896050947 2.1401539973327446 0.11177315363494121
0.925746805324509 2.1490893144545637 0.1116328746047604
0.9267238210439235 2.1579238439758903 0.11148751630050031
0.9277008367633378 2.166654954418893 0.11133703089949178
0.9286778524827521 2.1752800248262387 0.11118136938250192
0.9296548682021665 2.1837964458991292 0.11102048156968823
0.9306318839215808 2.1922016211374227 0.1108543161606318
0.9316088996409952 2.2004929679811696 0.11068282077845683
0.9325859153604096 2.2086679189529805 0.11050594201803586
0.9335629310798239 2.2167239228003623 0.1103236254982709
0.9345399467992382 2.224658445637583 0.11013581591843322
0.9355169625186527 2.2324689720862088 0.10994245711853556
0.936493978238067 2.240153006413696 0.10974349214370167
0.9374709939574813 2.2477080736693607 0.1095388633124896
0.9384480096768957 2.255131720816999 0.10932851228911596
0.93942502539631 2.2624215178635394 0.1091123801595198
0.9404020411157245 2.269575058982931 0.10889040751119562
0.9413790568351388 2.2765899636346565 0.10866253451671587
0.9423560725545531 2.283463877676149 0.10842870102085411
0.9433330882739674 2.2901944744684464 0.10818884663121206
0.9443101039933818 2.2967794559742836 0.10794291081224369
0.9452871197127962 2.3032165538481304 0.10769083298256091
0.9462641354322106 2.309503530517257 0.1074325526153979
0.9472411511516249 2.3156381802533303 0.10716800934209998
0.9482181668710392 2.321618330233735 0.1068971430584978
0.9491951825904535 2.3274418415919818 0.106619894034016
0.950172198309868 2.3331066104565634 0.10633620302336022
0.9511492140292823 2.3386105689774945 0.10604601138061664
0.9521262297486967 2.343951686339961 0.10574926117559125
0.953103245468111 2.3491279697643606 0.105445895312209
0.9540802611875253 2.354137465492089 0.1051358576487858
0.9550572769069398 2.358978259756455 0.10481909311997864
0.9560342926263541 2.36364847973803 0.10449554786021498
0.9570113083457684 2.3681462945038443 0.10416516932839343
0.9579883240651828 2.372469915929759 0.10382790643364521
0.9589653397845971 2.376617599605474 0.1034837096619384
0.9599423555040115 2.380587645721462 0.10313253120330282
0.9609193712234259 2.3843783999373183 0.10277432507944992
0.9618963869428402 2.387988254230865 0.10240904727155589
0.9628734026622545 2.39141564772752 0.10203665584797553
0.9638504183816688 2.3946590675092945 0.10165711109164874
0.9648274341010833 2.397717049402882 0.10127037562696095
0.9658044498204976 2.400588178746316 0.10087641454581554
0.966781465539912 2.403271091133645 0.10047519553267537
0.9677584812593263 2.405764473137149 0.10006668898832954
0.9687354969787406 2.4080670630065493 0.09965086815214086
0.9697125126981551 2.410177651344744 0.09922770922252963
0.9706895284175694 2.4120950817595874 0.09879719147545021
0.9716665441369837 2.413818251491324 0.09835929738061719
0.972643559856398 2.415346112015088 0.09791401271524147
0.9736205755758124 2.416677669618212 0.0974613266750365
0.9745975912952268 2.417811985951812 0.09700123198225975
0.9755746070146412 2.4187481785562905 0.09653372499055683
0.9765516227340555 2.4194854213604247 0.09605880578637921
0.9775286384534698 2.4200229451536197 0.0955764782867527
0.9785056541728842 2.420360038030984 0.09508675033317658
0.9794826698922986 2.4204960458110087 0.0945896337814403
0.9804596856117129 2.4204303724253395 0.09408514458715037
0.9814367013311273 2.4201624802806236 0.0935733028867657
0.9824137170505416 2.4196918905918876 0.09305413307394837
0.9833907327699559 2.419018183687392 0.0925276638710423
0.9843677484893704 2.4181409992846867 0.09199392839550194
0.9853447642087847 2.41706003673757 0.09145296422110026
0.986321779928199 2.4157750552538806 0.09090481343375448
0.9872987956476134 2.41428587408386 0.09034952268181771
0.9882758113670277 2.412592372679022 0.08978714322069359
0.9892528270864421 2.4106944908212706 0.0892177309516408
0.9902298428058565 2.408592228722296 0.08864134645464586
0.9912068585252708 2.4062856470930605 0.08805805501525135
0.9921838742446851 2.4037748671833348 0.087467926645239
0.9931608899640996 2.401060070791251 0.08687103609707823
0.9941379056835139 2.398141500242823 0.08626746287206143
0.9951149214029282 2.3950194583414257 0.08565729122205852
0.9960919371223426 2.3916943082872404 0.08504061014483713
0.9970689528417569 2.3881664735667343 0.0844175133729044
0.9980459685611713 2.3844364378121856 0.08378809935583967
0.9990229842805857 2.3805047446313465 0.08315247123609999
1.0 2.3763719974073623 0.08251073681829069


==> data/isun_macs_wrn.dat <==
x id_density ood_density
0.01164053101092577 0.26195451171389506 3.7715693819832308
0.01262987982873265 0.2635367159043385 3.782160996401805
0.013619228646539533 0.2651135675753501 3.7922500837826463
0.014608577464346413 0.26668491279063183 3.8018332574919014
0.015597926282153295 0.26825059900680287 3.8109073534575346
0.016587275099960178 0.2698104751185263 3.8194694322091505
0.017576623917767056 0.27136439150305836 3.8275167807494377
0.01856597273557394 0.27291220006419775 3.8350469142555856
0.01955532155338082 0.27445375427561625 3.8420575776090224
0.0205446703711877 0.2759889092235463 3.8485467467522194
0.021534019188994582 0.27751752164880855 3.8545126298711616
0.022523368006801464 0.27903944998815605 3.8599536684027065
0.023512716824608343 0.2805545544149191 3.8648685378658536
0.024502065642415225 0.2820626968789274 3.8692561485163046
0.025491414460222107 0.2835637411456928 3.8731156458239435
0.026480763278028986 0.28505755283483475 3.8764464107728798
0.02747011209583587 0.28654399945772757 3.879248059984053
0.02845946091364275 0.28802295045435666 3.8815204456605015
0.02944880973144963 0.28949427722936016 3.8832636553555853
0.03043815854925651 0.2909578531872448 3.884478011564656
0.031427507367063394 0.2924135537667581 3.885164071140891
0.03241685618487027 0.2938612564743984 3.8853226245361103
0.03340620500267716 0.29530084091705167 3.8849546948676648
0.03439555382048404 0.29673218883373814 3.8840615368125992
0.035384902638290916 0.29815518412645514 3.882644635330521
0.036374251456097795 0.2995697128901006 3.8807057042167608
0.03736360027390468 0.3009756634414676 3.8782466844875714
0.038352949091711566 0.30237292634729424 3.8752697425993277
0.039342297909518445 0.30376139445135725 3.871777268503849
0.040331646727325324 0.3051409629006005 3.867771873542053
0.0413209955451322 0.30651152917028296 3.863256388178461
0.04231034436293908 0.30787299308814053 3.8582338595790895
0.04329969318074597 0.3092252568575463 3.8527075490355016
0.044289041998552846 0.3105682250796673 3.84668092923798
0.04527839081635973 0.31190180477460067 3.840157681400726
0.04626773963416661 0.31322590540148953 3.833141692242496
0.04725708845197349 0.31454043887760513 3.8256370508257804
0.048246437269780375 0.3158453195963882 3.8176480452581916
0.049235786087587254 0.3171404644444512 3.8091791592595152
0.05022513490539413 0.31842579281752376 3.800235068598269
0.05121448372320102 0.31970122663534667 3.7908206374014943
0.0522038325410079 0.3209666903555036 3.780940914341823
0.053193181358814776 0.32222211098619097 3.770601128705854
0.05418253017662166 0.3234674180979172 3.7598066863479955
0.05517187899442854 0.3247025438341371 3.7485631655340543
0.05616122781223542 0.32592742292080973 3.7368763126789295
0.057150576630042305 0.32714199267488697 3.72475203798283
0.05813992544784918 0.3283461930117252 3.712196410970576
0.05912927426565606 0.3295399664514253 3.6992156559385205
0.06011862308346295 0.3307232581240968 3.6858161473138056
0.06110797190126983 0.33189601577405164 3.6720044049306795
0.06209732071907671 0.3330581897629264 3.6577870892285733
0.06308666953688359 0.3342097330717335 3.6431709963768983
0.06407601835469047 0.3353506013018493 3.62816305333128
0.06506536717249736 0.33648075267494104 3.6127703128262927
0.06605471599030424 0.3376001480318303 3.596999948309482
0.06704406480811112 0.3387087508303073 3.580859248821768
0.068033413625918 0.3398065271418949 3.5643556138291186
0.06902276244372488 0.34089344564757 3.5474965480105234
0.07001211126153176 0.3419694776324503 3.530289656007269
0.07100146007933864 0.3430345969794465 3.5127426371384765
0.07199080889714551 0.3440887801618971 3.4948632800879635
0.07298015771495239 0.3451320062351908 3.476659457567299
0.07396950653275929 0.3461642568273755 3.45813912096014
0.07495885535056616 0.3471855161287779 3.439310294952676
0.07594820416837304 0.34819577088063564 3.4201810721551507
0.07693755298617992 0.34919501036274864 3.400759607719308
0.07792690180398681 0.3501832263801676 3.381054113956597
0.0789162506217937 0.3511604132489284 3.361072854961918
0.07990559943960057 0.3521265677808388 3.3408241412476403
0.08089494825740745 0.35308168926733974 3.3203163243925777
0.08188429707521433 0.35402577946244246 3.2995577917104937
0.08287364589302121 0.3549588425647641 3.278556960942753
0.0838629947108281 0.3558808851986691 3.257322274979512
0.08485234352863498 0.3567919163945323 3.2358621966139323
0.08584169234644186 0.35769194756813943 3.2141852033336313
0.08683104116424874 0.3585809924992386 3.1922997821537056
0.08782038998205562 0.35945906730925437 3.1702144244953994
0.0888097387998625 0.3603261904381887 3.14793762111452
0.08979908761766939 0.3611823826207139 3.125477857083462
0.09078843643547627 0.3620276668614866 3.102843606830851
0.09177778525328315 0.3628620684096834 3.080043329242378
0.09276713407109002 0.3636856147327912 3.0570854628265898
0.0937564828888969 0.3644983354896585 3.0339784209491185
0.09474583170670378 0.3653002625028314 3.01073058713878
0.09573518052451067 0.3660914297301876 2.98735031046884
0.09672452934231755 0.3668718732358909 2.963845901016631
0.09771387816012443 0.36764163116068377 2.94022562540458
0.09870322697793131 0.368400743691532 2.9164977024256227
0.09969257579573819 0.3691492530306496 2.892670298755774
0.10068192461354507 0.3698872033639118 2.8687515247565556
0.10167127343135196 0.3706146408286881 2.8447494303698897
0.10266062224915884 0.3713316134811056 2.820672001107826
0.10364997106696572 0.37203817126276295 2.7965271541394756
0.1046393198847726 0.372734365966924 2.7723227344772474
0.10562866870257948 0.37342025120419875 2.7480665112644997
0.10661801752038635 0.3740958823677432 2.7237661741665113
0.10760736633819325 0.37476131659799056 2.6994293298664545
0.10859671515600013 0.37541661274693794 2.675063498668169
0.109586063973807 0.37606183134201093 2.6506761112071073
0.11057541279161388 0.3766970345495251 2.626274505270927
0.11156476160942076 0.37732228613775237 2.6018659227309233
0.11255411042722765 0.37793765143965546 2.5774575065854215
0.11354345924503453 0.3785431973152507 2.5530562981161653
0.11453280806284141 0.37913899211366814 2.5286692341584702
0.11552215688064829 0.3797251056349105 2.504303144485962
0.11651150569845517 0.3803016090913323 2.4799647493104113
0.11750085451626205 0.38086857506886956 2.4556606568971904
0.11849020333406894 0.3814260774880247 2.431397361296699
0.11947955215187582 0.3819741915646488 2.407181240191942
0.1204689009696827 0.38251299377052206 2.383018552862415
0.12145824978748958 0.3830425617937691 2.3589154382642117
0.12244759860529646 0.38356297449911664 2.3348779132263244
0.12343694742310334 0.38407431188802793 2.3109118707627476
0.12442629624091023 0.38457665505872596 2.2870230785001553
0.1254156450587171 0.3850700861661238 2.263217177220598
0.12640499387652399 0.38555468838168605 2.239499679518644
0.12739434269433086 0.38603054585325824 2.215875968572327
0.12838369151213774 0.3864977436648471 2.1923512970270465
0.12937304032994462 0.38695636779640386 2.168930785991585
0.1303623891477515 0.3874065050836215 2.1456194241452122
0.13135173796555838 0.3878482431777598 2.1224220669548224
0.13234108678336526 0.3882816705055239 2.0993434360009213
0.13333043560117214 0.3887068762290078 2.0763881184112156
0.13431978441897902 0.38912395020574614 2.053560566400428
0.1353091332367859 0.3895329829488531 2.0308650969149533
0.1362984820545928 0.389934065587303 2.0083058913808083
0.13728783087239968 0.3903272898263393 1.9858869955533254
0.13827717969020656 0.39071274790808264 1.9636123194669248
0.13926652850801344 0.3910905325722845 1.9414856374832363
0.14025587732582032 0.3914607370172978 1.9195105884357972
0.1412452261436272 0.39182345486125975 1.897690675869463
0.14223457496143407 0.39217878010352464 1.8760292683726476
0.14322392377924095 0.39252680708631427 1.8545296000003912
0.14421327259704786 0.3928676304566762 1.8331947707862761
0.14520262141485474 0.39320134512869637 1.8120277473411235
0.14619197023266162 0.3935280462460179 1.7910313635363286
0.1471813190504685 0.3938478291446896 1.7702083212697406
0.14817066786827537 0.3941607893163236 1.7495611913118383
0.14916001668608225 0.3944670223716106 1.7290924142300348
0.15014936550388913 0.39476662400420276 1.7088043013888115
0.151138714321696 0.3950596899549464 1.6886990360234277
0.1521280631395029 0.39534631597652353 1.6687786743848747
0.15311741195730977 0.39562659779849757 1.64904514695376
0.15410676077511665 0.3959006310927484 1.6295002597207657
0.15509610959292353 0.3961685114393626 1.6101456955313078
0.15608545841073043 0.39643033429294827 1.590983015492033
0.1570748072285373 0.3966861949494052 1.5720136604367447
0.1580641560463442 0.3969361885131619 1.5532389524493802
0.15905350486415107 0.3971804098648745 1.5346600964416197
0.16004285368195795 0.3974189536296333 1.5162781817827484
0.16103220249976483 0.39765191414564643 1.498094183979352
0.1620215513175717 0.3978793854334302 1.480108966402452
0.16301090013537858 0.39810146116553363 1.4623232820596956
0.16400024895318546 0.3983182346367635 1.4447377754102242
0.16498959777099234 0.3985297987349623 1.4273529842198296
0.16597894658879922 0.3987362459123177 1.4101693414540648
0.1669682954066061 0.3989376681572323 1.3931871772069562
0.167957644224413 0.39913415696673704 1.3764067206629993
0.16894699304221988 0.3993258033194901 1.3598281020901264
0.16993634186002676 0.3995126976493279 1.343451354861393
0.17092569067783364 0.39969492981941557 1.3272764175030871
0.17191503949564052 0.3998725890969632 1.3113031357670706
0.1729043883134474 0.40004576412854576 1.2955312647251265
0.17389373713125428 0.4002145429160214 1.2799604708831538
0.17488308594906116 0.40037901279303567 1.2645903343130542
0.17587243476686804 0.40053926040215143 1.2494203508002253
0.17686178358467491 0.4006953716725757 1.234449934004557
0.1778511324024818 0.40084743179850163 1.2196784176329227
0.1788404812202887 0.400995525218075 1.205105057621136
0.17982983003809558 0.40113973559297667 1.1907290343234294
0.18081917885590246 0.40128014578862237 1.1765494547075124
0.18180852767370934 0.40141683785499976 1.1625653545533436
0.18279787649151621 0.4015498930081254 1.148775700653756
0.1837872253093231 0.40167939161212823 1.1351793930151357
0.18477657412712997 0.4018054131619682 1.1217752670564007
0.18576592294493685 0.40192803626678725 1.1085620958045614
0.18675527176274373 0.4020473386338842 1.0955385920851877
0.1877446205805506 0.40216339705332493 1.082703410706145
0.1887339693983575 0.4022762873831886 1.0700551506330511
0.18972331821616437 0.4023860845354326 1.0575923571548593
0.19071266703397127 0.40249286246240124 1.0453135240381368
0.19170201585177815 0.40259669414395205 1.03321709566855
0.19269136466958503 0.40269765157521326 1.02130146917817
0.1936807134873919 0.40279580575496565 1.0095649965572528
0.1946700623051988 0.40289122667465116 0.9980059867491816
0.19565941112300567 0.40298398330799123 0.9866227077273042
0.19664875994081255 0.4030741436012346 0.9754133885524676
0.19763810875861942 0.40316177446401275 0.9643762214100663
0.1986274575764263 0.4032469417608094 0.9535093636255026
0.19961680639423318 0.4033297103030304 0.9428109396569635
0.20060615521204006 0.4034101438416898 0.932279043064506
0.20159550402984694 0.40348830506068206 0.9219117384544528
0.20258485284765385 0.40356425557065684 0.911707063398174
0.20357420166546072 0.40363805590347973 0.9016630303243491
0.2045635504832676 0.4037097655072806 0.8917776283838783
0.20555289930107448 0.40377944274207883 0.8820488252866276
0.20654224811888136 0.4038471448759881 0.8724745691092494
0.20753159693668824 0.4039129280819784 0.8630527900733715
0.20852094575449512 0.403976847435216 0.8537814022934752
0.209510294572302 0.40403895691094605 0.8446583054938255
0.21049964339010888 0.40409930938293137 0.835681386693878
0.21148899220791575 0.4041579566224389 0.8268485218616047
0.21247834102572263 0.4042149492977507 0.8181575775342296
0.21346768984352954 0.4042703369742197 0.8096064124059137
0.21445703866133642 0.4043241681148341 0.8011928788819499
0.2154463874791433 0.4043764900813078 0.7929148245990885
0.21643573629695018 0.40442734913567285 0.7847700939116281
0.21742508511475706 0.4044767904423757 0.7767565293429675
0.21841443393256393 0.4045248580708608 0.768871973002323
0.2194037827503708 0.4045715949986475 0.7611142679663884
0.2203931315681777 0.4046170431148732 0.7534812596256955
0.22138248038598457 0.4046612432243152 0.7459707969955415
0.22237182920379145 0.4047042350518632 0.738580733991293
0.22336117802159833 0.4047460572474535 0.7313089306679934
0.2243505268394052 0.4047867473914346 0.7241532544241756
0.2253398756572121 0.4048263420003816 0.7171115811698312
0.226329224475019 0.4048648765333247 0.7101817964585269
0.22731857329282587 0.40490238539840034 0.7033617965836712
0.22830792211063275 0.4049389019599083 0.6966494896389684
0.22929727092843963 0.4049744585457753 0.6900427965431339
0.2302866197462465 0.40500908645539685 0.6835396520289575
0.23127596856405339 0.4050428159678703 0.6771380055968349
0.23226531738186026 0.4050756763506002 0.6708358224329122
0.23325466619966714 0.40510769586825884 0.664631084292012
0.23424401501747402 0.40513890179210726 0.6585217903455364
0.2352333638352809 0.4051693204096626 0.6525059579945508
0.2362227126530878 0.40519897703469315 0.6465816236482993
0.2372120614708947 0.4052278960175501 0.6407468434684073
0.23820141028870156 0.4052561007558041 0.6349996940790387
0.23919075910650844 0.4052836137052026 0.629338273243321
0.24018010792431532 0.4053104563909173 0.6237607005063507
0.2411694567421222 0.4053366494190782 0.618265117805115
0.24215880555992908 0.405362212488601 0.6128496900456822
0.24314815437773596 0.40538716440326766 0.6075126056480372
0.24413750319554284 0.40541152308408235 0.6022520770589459
0.24512685201334972 0.4054353055818748 0.5970663412332492
0.2461162008311566 0.40545852809014177 0.5919536600840142
0.24710554964896347 0.40548120595813103 0.5869123209019592
0.24809489846677038 0.4055033537041464 0.5819406367446145
0.24908424728457726 0.4055249850290657 0.5770369467956686
0.2500735961023841 0.4055461128300713 0.5721996166949702
0.251062944920191 0.4055667492145737 0.5674270388396752
0.25205229373799787 0.4055869055143283 0.5627176326570262
0.25304164255580475 0.4056065922997269 0.5580698448492718
0.2540309913736116 0.40562581939426706 0.5534821496112412
0.2550203401914185 0.4056445958891801 0.548953048821095
0.2560096890092254 0.40566293015821214 0.5444810722047828
0.25699903782703226 0.4056808298725598 0.5400647774747551
0.25798838664483914 0.405698302015928 0.5357027504434693
0.258977735462646 0.405715352899732 0.5313936051122499
0.25996708428045295 0.4057319881784098 0.5271359837360614
0.26095643309825983 0.4057482128648501 0.5229285568647651
0.2619457819160667 0.40576403134593 0.5187700233614257
0.2629351307338736 0.40577944739813726 0.514659110398255
0.26392447955168047 0.40579446420329474 0.5105945734307663
0.26491382836948735 0.4058090843643569 0.5065751961507297
0.2659031771872942 0.4058233099212794 0.5025997904185177
0.2668925260051011 0.40583714236696117 0.4986671961754335
0.267881874822908 0.405850582663238 0.4947762813366147
0.26887122364071486 0.40586363125692876 0.49092594166511233
0.26986057245852174 0.4058762880959273 0.4871151006277416
0.2708499212763286 0.40588855264533064 0.4833427092333055
0.2718392700941355 0.4059004239035919 0.4796077458537898
0.2728286189119424 0.405911900418704 0.47590921602912994
0.27381796772974926 0.40592298030439217 0.47224615225615324
0.27480731654755614 0.40593366125631963 0.4686176137622897
0.275796665365363 0.4059439405682949 0.46502268626465615
0.27678601418316995 0.4059538151484775 0.4614604817151063
0.2777753630009768 0.40596328153557 0.45793013803184407
0.2787647118187837 0.4059723359149985 0.45443081881819164
0.2797540606365906 0.40598097413506734 0.45096171306910227
0.28074340945439746 0.40598919172308756 0.4475220348660058
0.28173275827220434 0.4059969839014761 0.44411102306057043
0.2827221070900112 0.406004345603805 0.4407279409479577
0.2837114559078181 0.40601127149081806 0.4373720759301497
0.284700804725625 0.4060177559663892 0.4340427391699168
0.28569015354343186 0.40602379319342674 0.4307392652359936
0.28667950236123874 0.4060293771097216 0.42746101174002193
0.2876688511790456 0.4060345014437238 0.4242073589658172
0.2886581999968525 0.40603915973025306 0.4209777094915062
0.2896475488146594 0.40604334532612996 0.41777148780508133
0.29063689763246625 0.40604705142573044 0.4145881399139032
0.29162624645027313 0.4060502710764546 0.4114271329486856
0.29261559526808 0.4060529971941062 0.40828795476248086
0.2936049440858869 0.4060552225781789 0.40517011352518334
0.29459429290369377 0.4060569399270445 0.40207313731405303
0.29558364172150065 0.40605814185304284 0.398996573700764
0.2965729905393075 0.40605882089745776 0.3959399893354624
0.2975623393571144 0.40605896954539383 0.3929029695283163
0.2985516881749213 0.4060585802405318 0.3898851178290331
0.2995410369927282 0.40605764539977107 0.38688605560480255
0.3005303858105351 0.40605615742775353 0.38390542161712454
0.301519734628342 0.4060541087312506 0.38094287159795964
0.30250908344614885 0.4060514917334463 0.37799807782564177
0.30349843226395573 0.4060482988880641 0.3750707287009744
0.3044877810817626 0.40604452269337726 0.37216052832392377
0.3054771298995695 0.4060401557060741 0.36926719607131264
0.30646647871737637 0.4060351905549874 0.36639046617590687
0.30745582753518325 0.40602961995467785 0.36353008730727465
0.3084451763529901 0.40602343671887386 0.3606858221547918
0.309434525170797 0.4060166337737591 0.3578574470131483
0.3104238739886039 0.40600920417111586 0.35504475137070424
0.31141322280641076 0.40600114110130775 0.3522475375010338
0.31240257162421764 0.40599243790610823 0.34946562005797827
0.3133919204420245 0.4059830880913751 0.34669882567452015
0.3143812692598314 0.40597308533955623 0.3439469925657813
0.3153706180776383 0.40596242352203354 0.34120997013643184
0.31635996689544515 0.4059510967113107 0.3384876185927844
0.31734931571325203 0.405939099193019 0.33577980855984124
0.3183386645310589 0.4059264254777618 0.3330864207035412
0.3193280133488658 0.40591307031278895 0.33040734535845
0.32031736216667267 0.40589902869348704 0.32774248216112
0.32130671098447955 0.4058842958747055 0.3250917396893287
0.3222960598022864 0.4058688673818989 0.3224550351074086
0.32328540862009336 0.4058527390220894 0.3198322938178448
0.32427475743790024 0.40583590689464616 0.3172234491193316
0.3252641062557071 0.4058183674018912 0.3146284418714404
0.326253455073514 0.4058001172595065 0.31204722016606096
0.3272428038913209 0.4057811535067646 0.3094797390057495
0.32823215270912776 0.40576147351656666 0.30692595998911665
0.32922150152693463 0.4057410750052907 0.3043858510033682
0.3302108503447415 0.40571995604245353 0.30185938592410266
0.3312001991625484 0.40569811506016695 0.29934654432245805
0.33218954798035527 0.4056755508624179 0.29684731117968743
0.33317889679816215 0.4056522626341349 0.29436167660923235
0.33416824561596903 0.4056282499500665 0.2918896355863479
0.3351575944337759 0.40560351278346063 0.28943118768532683
0.3361469432515828 0.40557805151453985 0.28698633682435576
0.33713629206938966 0.4055518669387752 0.2845550910180261
0.33812564088719654 0.40552496027496027 0.2821374621375088
0.3391149897050034 0.4054973331730771 0.27973346567839724
0.3401043385228103 0.4054689877219578 0.27734312053620724
0.3410936873406172 0.4054399264567349 0.2749664487895102
0.34208303615842406 0.40541015236609046 0.272603475490674
0.34307238497623094 0.40537966889928634 0.27025422846416947
0.3440617337940378 0.4053484799729888 0.2679187381123891
0.3450510826118447 0.40531658997787906 0.2655970372289247
0.34604043142965163 0.40528400378504525 0.26328916081922693
0.3470297802474585 0.40525072675216367 0.2609951459285781
0.3480191290652654 0.4052167647294647 0.2587150314772838
0.34900847788307227 0.40518212406547116 0.2564488581029947
0.34999782670087914 0.4051468116125253 0.2541966680100507
0.350987175518686 0.40511083473209436 0.25195850482574056
0.3519765243364929 0.4050742012998478 0.24973441346335806
0.3529658731542998 0.4050369197105165 0.24752443999192691
0.35395522197210666 0.4049989988825236 0.2453286315124678
0.35494457078991354 0.40496044826239075 0.24314703604066104
0.3559339196077204 0.40492127782891296 0.24097970239576907
0.3569232684255273 0.4048814980971108 0.23882668009566152
0.3579126172433342 0.40484112012194545 0.2366880192577886
0.35890196606114105 0.4048001555018032 0.23456377050594274
0.35989131487894793 0.4047586163817474 0.2324539848826425
0.3608806636967548 0.4047165154565409 0.2303587137669638
0.3618700125145617 0.4046738659734194 0.22827800879765062
0.36285936133236857 0.4046306817346406 0.22621192180132121
0.36384871015017545 0.40458697709978597 0.22416050472558952
0.3648380589679823 0.40454276698782843 0.22212380957691735
0.3658274077857892 0.4044980668789521 0.22010188836300973
0.3668167566035961 0.4044528928161335 0.21809479303956122
0.36780610542140296 0.40440726140647637 0.21610257546116382
0.3687954542392099 0.4043611898223059 0.21412528733617972
0.3697848030570168 0.4043146958020041 0.21216298018538743
0.37077415187482365 0.4042677976506122 0.21021570530419978
0.37176350069263053 0.40422051424017 0.20828351372826434
0.3727528495104374 0.4041728650098149 0.20636645620224042
0.3737421983282443 0.4041248699656191 0.2044645831515637
0.37473154714605117 0.404076549680184 0.20257794465699686
0.37572089596385805 0.4040279252919685 0.20070659043177105
0.3767102447816649 0.40397901850437246 0.19885056980112578
0.3776995935994718 0.4039298515845528 0.19700993168404962
0.3786889424172787 0.40388044736199114 0.19518472457703293
0.37967829123508556 0.4038308292267956 0.1933749965396415
0.38066764005289244 0.40378102112774417 0.1915807951817232
0.3816569888706993 0.40373104757006795 0.18980216765206226
0.3826463376885062 0.40368093361296764 0.18803916062829973
0.3836356865063131 0.40363070486687624 0.1862918203079393
0.38462503532411996 0.40358038749044406 0.18456019240026444
0.38561438414192684 0.4035300081872718 0.18284432211899343
0.3866037329597337 0.4034795942023672 0.1811442541755029
0.3875930817775406 0.4034291733183437 0.17946003277245828
0.38858243059534747 0.4033787738513448 0.17779170159768876
0.38957177941315435 0.40332842464670526 0.17613930381815218
0.39056112823096123 0.40327815507434206 0.17450288207383927
0.3915504770487681 0.4032279950238743 0.17288247847147278
0.39253982586657504 0.4031779748994799 0.1712781345778581
0.3935291746843819 0.4031281256144776 0.16968989141275317
0.3945185235021888 0.4030784785856362 0.16811778944112743
0.3955078723199957 0.40302906572722413 0.166561868564684
0.39649722113780256 0.40297991944478007 0.16502216811252976
0.39748656995560944 0.40293107262861494 0.16349872683087993
0.3984759187734163 0.4028825586470497 0.16199158287169005
0.3994652675912232 0.4028344113393742 0.16050077378011754
0.4004546164090301 0.4027866650085449 0.1590263364807185
0.40144396522683695 0.4027393544136103 0.1575683072622912
0.40243331404464383 0.4026925147618701 0.15612672176128875
0.4034226628624507 0.40264618170076283 0.154701614943723
0.4044120116802576 0.402600391309491 0.1532930210854952
0.40540136049806447 0.40255518009037866 0.15190097375109105
0.40639070931587135 0.40251058495996583 0.15052550577058577
0.4073800581336782 0.4024666432398376 0.14916664921491246
0.4083694069514851 0.40242339264718957 0.14782443536935205
0.409358755769292 0.40238087128514133 0.14649889470521113
0.41034810458709886 0.40233911763277735 0.14519005684965966
0.41133745340490574 0.40229817053494504 0.14389795055370938
0.4123268022227126 0.4022580691917851 0.1426226036583145
0.4133161510405195 0.40221885314801853 0.14136404305859346
0.4143054998583264 0.40218056228197785 0.140122294666164
0.4152948486761333 0.40214323679439135 0.1388973833696015
0.4162841974939402 0.40210691719691843 0.13768933299302993
0.41727354631174707 0.40207164430045134 0.13649816625286448
0.41826289512955395 0.4020374592031623 0.13532390471272848
0.4192522439473608 0.40200440327832804 0.13416656873657754
0.4202415927651677 0.4019725181619106 0.133026177440064
0.4212309415829746 0.40194184573991415 0.13190274864018614
0.42222029040078146 0.4019124281355128 0.13079629880326774
0.42320963921858834 0.4018843076959554 0.1297068429913245
0.4241989880363952 0.4018575269792519 0.12863439480687114
0.4251883368542021 0.40183212874064866 0.12757896633623908
0.426177685672009 0.40180815591888763 0.12654056809146777
0.42716703448981586 0.4017856516222668 0.1255192089508488
0.42815638330762273 0.40176465911449405 0.12451489609819844
0.4291457321254296 0.4017452218003567 0.12352763496094216
0.4301350809432365 0.4017273832111826 0.12255742914710022
0.43112442976104337 0.40171118699013425 0.12160428038126539
0.43211377857885025 0.4016966768773159 0.12066818843966724
0.43310312739665713 0.40168389669470755 0.11974915108442517
0.434092476214464 0.4016728903309328 0.11884716399709143
0.4350818250322709 0.40166370172586446 0.11796222071159054
0.43607117385007776 0.40165637485508277 0.11709431254666561
0.43706052266788464 0.40165095371417325 0.1162434285379438
0.4380498714856916 0.40164748230289704 0.11540955536973453
0.43903922030349846 0.40164600460921696 0.11459267730668049
0.44002856912130534 0.40164656459320536 0.11379277612537897
0.4410179179391122 0.4016492061708293 0.11300983104609595
0.4420072667569191 0.4016539731976222 0.11224381866469693
0.44299661557472597 0.4016609094522597 0.11149471288491877
0.44398596439253285 0.40167005862003324 0.11076248485110823
0.44497531321033973 0.40168146427624235 0.11004710288155577
0.4459646620281466 0.401695169869504 0.10934853240255141
0.4469540108459535 0.4017112187049973 0.10866673588329144
0.44794335966376037 0.4017296539276454 0.10800167277176506
0.44893270848156724 0.40175051850524784 0.10735329943174982
0.4499220572993741 0.4017738552115674 0.10672156908104356
0.450911406117181 0.40179970660939157 0.1061064317310635
0.4519007549349879 0.4018281150335625 0.10550783412793693
0.45289010375279476 0.4018591225740042 0.10492571969521344
0.45387945257060164 0.40189277105873705 0.1043600284783227
0.4548688013884085 0.40192910203691273 0.1038106970909021
0.4558581502062154 0.40196815676184994 0.1032776586631183
0.4568474990240223 0.40200997617412093 0.10276084279210328
0.45783684784182915 0.40205460088465644 0.10226017549462332
0.45882619665963603 0.40210207115791535 0.10177557916209955
0.4598155454774429 0.40215242689511227 0.10130697251809377
0.46080489429524985 0.40220570761751717 0.10085427057837115
0.4617942431130567 0.4022619524498383 0.1004173846136509
0.4627835919308636 0.4023212001037074 0.0999962221151496
0.4637729407486705 0.4023834888612624 0.0995906867630211
0.46476228956647736 0.40244885655886303 0.09920067839779381
0.46575163838428424 0.40251734057092714 0.09882609299489992
0.4667409872020911 0.4025889777939129 0.09846682264239176
0.467730336019898 0.4026638046304642 0.09812275552193231
0.4687196848377049 0.40274185697371495 0.09779377589314667
0.46970903365551175 0.4028231701917797 0.09747976408141344
0.47069838247331863 0.4029077791124372 0.0971805964691754
0.4716877312911255 0.40299571800801465 0.09689614549083893
0.4726770801089324 0.4030870205805014 0.0966262796313329
0.47366642892673927 0.40318171994688157 0.0963708634283878
0.47465577774454615 0.40327984862471905 0.09612975747859515
0.475645126562353 0.4033814385179964 0.09590281844730054
0.4766344753801599 0.40348652090322606 0.09568989908237874
0.4776238241979668 0.4035951264158411 0.09549084823193492
0.47861317301577366 0.4037072850368849 0.09530551086597033
0.47960252183358054 0.40382302608000903 0.09513372810204641
0.4805918706513874 0.4039423781787932 0.09497533723497473
0.4815812194691943 0.4040653692744002 0.09483017177055675
0.4825705682870012 0.40419202660357967 0.09469806146338992
0.48355991710480806 0.40432237668703197 0.09457883235875301
0.484549265922615 0.404456445318152 0.09447230683857728
0.48553861474042187 0.4045942575521455 0.09437830367150465
0.48652796355822875 0.4047358376955701 0.09429663806702894
0.4875173123760356 0.40488120929626253 0.09422712173371045
0.4885066611938425 0.40503039513371547 0.09416956294144886
0.4894960100116494 0.4051834172098792 0.09412376658779383
0.49048535882945626 0.40534029674041705 0.09408953426826716
0.49147470764726314 0.40550105414643245 0.09406666435066553
0.49246405646507 0.40566570904666477 0.0940549520533063
0.4934534052828769 0.40583428025018087 0.09405418952717436
0.4944427541006838 0.40600678574956234 0.09406416594192271
0.49543210291849066 0.4061832427146148 0.09408466757567367
0.49642145173629754 0.4063636674865975 0.09411547790856227
0.4974108005541044 0.40654807557299216 0.09415637771995934
0.4984001493719113 0.40673648164282644 0.09420714518930522
0.4993894981897182 0.4069288995225522 0.0942675560004808
0.500378847007525 0.4071253421925031 0.09433738344963835
0.501368195825332 0.40732582178393517 0.09441639855640763
0.5023575446431388 0.407530349576661 0.09450437017839071
0.5033468934609457 0.4077389359972946 0.09460106512885195
0.5043362422787525 0.4079515906181133 0.09470624829750654
0.5053255910965595 0.4081683221565418 0.09481968277430636
0.5063149399143663 0.4083891384752854 0.09494112997611637
0.5073042887321733 0.4086140465831042 0.09507034977617282
0.5082936375499801 0.4088430526362456 0.09520710063620817
0.509282986367787 0.40907616194055124 0.09535113974112536
0.5102723351855939 0.40931337895423425 0.09550222313609981
0.5112616840034008 0.40955470729134646 0.09566010586598324
0.5122510328212077 0.40980014972594425 0.09582454211688134
0.5132403816390145 0.4100497081969512 0.09599528535977228
0.5142297304568214 0.41030338381373727 0.09617208849603176
0.5152190792746283 0.41056117686241894 0.0963547040047253
0.5162084280924352 0.41082308681288626 0.09654288409152759
0.517197776910242 0.411089112326561 0.09673638083912459
0.5181871257280489 0.41135925126490547 0.0969349463589523
0.5191764745458558 0.4116335006986721 0.09713833294412359
0.5201658233636627 0.4119118569179112 0.0973462932233925
0.5211551721814696 0.41219431544274115 0.09755858031600308
0.5221445209992764 0.4124808710348858 0.09777494798726846
0.5231338698170833 0.4127715177099796 0.0979951508047246
0.5241232186348902 0.41306624875065345 0.0982189442947002
0.5251125674526971 0.413365056720404 0.09844608509914521
0.526101916270504 0.41366793347824393 0.09867633113255742
0.5270912650883108 0.4139748701941447 0.09890944173884733
0.5280806139061177 0.41428585736527535 0.09914517784797945
0.5290699627239246 0.4146008848330277 0.09938330213222889
0.5300593115417315 0.4149199418008549 0.09962357916189107
0.5310486603595383 0.4152430168528968 0.09986577556028269
0.5320380091773452 0.4155700979734202 0.10010966015787204
0.5330273579951521 0.4159011725670527 0.1003550041453774
0.534016706812959 0.4162362274798301 0.1006015812256719
0.5350060556307659 0.4165752490210495 0.100849167764335
0.5359954044485727 0.4169182229859213 0.101097542938691
0.5369847532663796 0.41726513467903653 0.10134648888517632
0.5379741020841865 0.41761596893863223 0.10159579084487783
0.5389634509019934 0.41797071016166837 0.10184523730708726
0.5399527997198003 0.41832934232969965 0.10209462015071741
0.5409421485376071 0.4186918490355535 0.10234373478342748
0.5419314973554141 0.41905821351080874 0.10259238027830783
0.542920846173221 0.4194284186540622 0.10284035950797563
0.5439101949910279 0.4198024470599967 0.10308747927593598
0.5448995438088348 0.42018028104923083 0.103333550445065
0.5458888926266416 0.4205619026989589 0.10357838806307393
0.5468782414444485 0.4209472938743693 0.10382181148481776
0.5478675902622554 0.42133643626083556 0.10406364449131175
0.5488569390800623 0.42172931139688535 0.10430371540532629
0.5498462878978692 0.4221259007079212 0.10454185720342991
0.550835636715676 0.4225261855407136 0.10477790762435728
0.5518249855334829 0.4229301471986319 0.10501170927357989
0.5528143343512898 0.42333776697763204 0.10524310972396246
0.5538036831690967 0.4237490262029676 0.10547196161239146
0.5547930319869036 0.42416390626664063 0.10569812273226621
0.5557823808047104 0.4245823886655705 0.10592145612174718
0.5567717296225173 0.42500445504046336 0.10614183014766027
0.5577610784403242 0.42543008721540215 0.10635911858496087
0.5587504272581311 0.42585926723811346 0.10657320069166491
0.559739776075938 0.4262919774209239 0.10678396127915964
0.5607291248937448 0.42672820038238785 0.10699129077781151
0.5617184737115517 0.42716791908957547 0.10719508529779258
0.5627078225293586 0.4276111169010072 0.10739524668505315
0.5636971713471655 0.4280577776102362 0.10759168257237156
0.5646865201649723 0.4285078854900417 0.10778430642541917
0.5656758689827792 0.4289614253372496 0.10797303758378198
0.5666652178005861 0.42941838251814757 0.10815780129688635
0.567654566618393 0.4298787430144862 0.10833852875478175
0.5686439154361999 0.4303424934700529 0.10851515711373848
0.5696332642540067 0.4308096212378165 0.10868762951662364
0.5706226130718136 0.43128011442759745 0.10885589510802422
0.5716119618896205 0.43175396195429044 0.10901990904409214
0.5726013107074274 0.4322311535865834 0.1091796324970902
0.5735906595252342 0.4327116799961904 0.10933503265462563
0.5745800083430411 0.43319553280756024 0.10948608271356086
0.575569357160848 0.43368270464805636 0.10963276186859927
0.5765587059786549 0.434173189198591 0.10977505529554742
0.5775480547964618 0.4346669812446886 0.1099129541292617
0.5785374036142686 0.4351640767279703 0.11004645543629314
0.5795267524320755 0.43566447279804144 0.11017556218224855
0.5805161012498824 0.43616816786475326 0.11030028319389336
0.5815054500676893 0.4366751616508408 0.11042063311602551
0.5824947988854962 0.43718545524489744 0.11053663236315692
0.583484147703303 0.4376990511546811 0.11064830706604199
0.5844734965211099 0.4382159533607313 0.1107556890131018
0.5854628453389168 0.43873616737027193 0.11085881558679368
0.5864521941567237 0.43925970027138633 0.11095772969498523
0.5874415429745307 0.4397865607874445 0.11105247969739412
0.5884308917923375 0.44031675933175796 0.11114311932716188
0.5894202406101444 0.44085030806244824 0.1112297076076345
0.5904095894279513 0.4413872209375014 0.11131230876442781
0.5913989382457582 0.4419275137700005 0.11139099213286056
0.592388287063565 0.4424712042834919 0.11146583206084286
0.5933776358813719 0.4430183121674989 0.11153690780731296
0.5943669846991788 0.44356885913312144 0.1116043034363194
0.5953563335169857 0.4441228689687366 0.11166810770685098
0.5963456823347926 0.4446803675957536 0.11172841395852
0.5973350311525994 0.4452413831244116 0.11178531999321106
0.5983243799704063 0.44580594590959666 0.1118389279528092
0.5993137287882132 0.4463740886066585 0.11188934419312745
0.6003030776060201 0.4469458462271967 0.11193667915415677
0.601292426423827 0.4475212561948018 0.11198104722676543
0.6022817752416338 0.448100358400726 0.11202256661597901
0.6032711240594407 0.44868319525945694 0.11206135920097542
0.6042604728772476 0.44926981176417885 0.11209755039193263
0.6052498216950545 0.44986025554208553 0.11213126898387092
0.6062391705128614 0.450454576909545 0.1121626470076338
0.6072285193306682 0.45105282892705545 0.11219181957815452
0.6082178681484751 0.4516550674540148 0.11221892474016003
0.609207216966282 0.45226135120323346 0.11224410331146338
0.6101965657840889 0.4528717417952055 0.11226749872400171
0.6111859146018958 0.4534863038120873 0.11228925686277658
0.6121752634197026 0.4541051048513787 0.1123095259028577
0.6131646122375095 0.45472821557926346 0.11232845614461091
0.6141539610553164 0.45535570978360285 0.11234619984731536
0.6151433098731233 0.45598766442655037 0.1123629110613351
0.6161326586909301 0.45662415969675546 0.11237874545901175
0.617122007508737 0.457265279061147 0.11239386016444697
0.6181113563265439 0.45791110931626144 0.11240841358234437
0.6191007051443508 0.4585617406390894 0.11242256522608053
0.6200900539621577 0.4592172666374288 0.11243647554517705
0.6210794027799645 0.45987778439970195 0.11245030575234488
0.6220687515977714 0.46054339454422605 0.11246421765027288
0.6230581004155783 0.46121420126790397 0.11247837345833378
0.6240474492333852 0.46189031239431383 0.11249293563937841
0.625036798051192 0.46257183942117397 0.11250806672679182
0.6260261468689989 0.4632588975671506 0.11252392915198178
0.6270154956868058 0.4639516058179885 0.11254068507247189
0.6280048445046127 0.4646500869719437 0.11255849620076899
0.6289941933224196 0.46535446768448135 0.11257752363417503
0.6299835421402264 0.4660648785122261 0.11259792768571143
0.6309728909580333 0.4667814539561264 0.11261986771632365
0.6319622397758402 0.46750433250382134 0.11264350196853103
0.6329515885936471 0.46823365667116934 0.11266898740168677
0.6339409374114541 0.46896957304292924 0.1126964795290096
0.634930286229261 0.46971223231255194 0.1127261322565483
0.6359196350470678 0.47046178932107197 0.11275809772423656
0.6369089838648747 0.47121840309505925 0.11279252614919426
0.6378983326826816 0.4719822368836208 0.1128295656714284
0.6388876815004885 0.4727534581944062 0.11286936220208509
0.6398770303182953 0.47353223882861384 0.11291205927439937
0.6408663791361022 0.474318754914955 0.11295779789748876
0.6418557279539091 0.47511318694255394 0.11300671641313188
0.642845076771716 0.47591571979277103 0.11305895035567075
0.6438344255895229 0.47672654276989085 0.11311463231517184
0.6448237744073297 0.4775458496306953 0.11317389180397806
0.6458131232251366 0.4783738386128458 0.11323685512677835
0.6468024720429435 0.4792107124620958 0.11330364525432023
0.6477918208607504 0.4800566784582661 0.1133743817008844
0.6487811696785573 0.48091194843998436 0.11344918040563806
0.6497705184963641 0.4817767388281567 0.11352815361797859
0.650759867314171 0.4826512706481305 0.1136114097869745
0.6517492161319779 0.4835357695505442 0.11369905345500789
0.6527385649497848 0.48443046583082566 0.11379118515571579
0.6537279137675917 0.48533559444730606 0.11388790131632516
0.6547172625853985 0.48625139503794457 0.11398929416447001
0.6557066114032054 0.48717811193560895 0.11409545163957564
0.6566959602210123 0.4881159941819143 0.11420645730888912
0.6576853090388192 0.48906529553957034 0.11432239028823038
0.658674657856626 0.49002627450322395 0.11444332516753428
0.6596640066744329 0.4909991943087668 0.11456933194124617
0.6606533554922398 0.4919843229410798 0.11470047594363263
0.6616427043100467 0.4929819331401922 0.11483681778905858
0.6626320531278536 0.4939923024058208 0.11497841331728201
0.6636214019456604 0.495015713000276 0.11512531354380777
0.6646107507634673 0.49605245194968983 0.11527756461533958
0.6656000995812742 0.4971028110435582 0.11543520777036213
0.6665894483990811 0.49816708683255717 0.11559827930488119
0.667578797216888 0.4992455806246111 0.11576681054334316
0.6685681460346948 0.500338598479192 0.11594082781475006
0.6695574948525017 0.5014464511998088 0.1161203524339819
0.6705468436703086 0.5025694543246786 0.11630540068833085
0.6715361924881155 0.5037079281155347 0.11649598382924783
0.6725255413059223 0.5048621975445624 0.11669210806929638
0.6735148901237292 0.5060325922794198 0.11689377458430188
0.6745042389415361 0.5072194466663303 0.11710097952068199
0.675493587759343 0.5084230997112121 0.11731371400793457
0.6764829365771499 0.5096438950588238 0.11753196417625807
0.6774722853949567 0.510882180969894 0.11775571117927111
0.6784616342127636 0.5121383102962094 0.11798493122179503
0.6794509830305706 0.5134126404536475 0.11821959559265593
0.6804403318483775 0.5147055333931073 0.1184596707024592
0.6814296806661844 0.5160173555693234 0.11870511812628452
0.6824190294839912 0.5173484779075499 0.11895589465124233
0.6834083783017981 0.5186992757680513 0.11921195232883056
0.684397727119605 0.5200701289084249 0.11947323853202423
0.6853870759374119 0.5214614214436768 0.11973969601702525
0.6863764247552188 0.5228735418040795 0.12001126298959643
0.6873657735730256 0.5243068826907308 0.12028787317589877
0.6883551223908325 0.5257618410288393 0.12056945589774551
0.6893444712086394 0.5272388179186746 0.12085593615218405
0.6903338200264463 0.5287382185841796 0.12114723469531115
0.6913231688442532 0.5302604523192099 0.12144326813022309
0.69231251766206 0.5318059324313802 0.12174394899899883
0.6933018664798669 0.533375076183491 0.12204918587861037
0.6942912152976738 0.5349683047325154 0.12235888348064956
0.6952805641154807 0.5365860430661218 0.12267294275475893
0.6962699129332875 0.5382287199367043 0.12299126099564948
0.6972592617510944 0.539896767792914 0.12331373195358457
0.6982486105689013 0.5415906227086354 0.12364024594820726
0.6992379593867082 0.5433107243094344 0.12397068998558446
0.7002273082045151 0.5450575156964125 0.12430494787833808
0.7012166570223219 0.5468314433674635 0.12464290036873159
0.7022060058401288 0.5486329571359224 0.12498442525457724
0.7031953546579357 0.5504625100465683 0.12532939751782596
0.7041847034757426 0.5523205582889702 0.12567768945570165
0.7051740522935495 0.5542075611081532 0.12602917081423748
0.7061634011113563 0.5561239807125751 0.12638370892407041
0.7071527499291632 0.5580702821793796 0.12674116883834874
0.7081420987469701 0.5600469333569265 0.1271014134726063
0.709131447564777 0.5620544047645665 0.12746430374645315
0.7101207963825839 0.5640931694896528 0.12782969872693362
0.7111101452003907 0.5661637030817743 0.12819745577340108
0.7120994940181976 0.5682664834441913 0.12856743068375628
0.7130888428360045 0.5704019907224596 0.12893947784189644
0.7140781916538114 0.5725707071902308 0.129313450366222
0.7150675404716182 0.5747731171322281 0.12968920025904593
0.7160568892894251 0.577009706724354 0.13006657855675144
0.717046238107232 0.5792809639109598 0.13044543548054305
0.7180355869250389 0.5815873782792332 0.13082562058763653
0.7190249357428458 0.5839294409307134 0.13120698292273217
0.7200142845606526 0.5863076443499197 0.13158937116961766
0.7210036333784595 0.5887224822700842 0.13197263380274618
0.7219929821962664 0.5911744495359965 0.13235661923863573
0.7229823310140733 0.593664041963923 0.13274117598693802
0.7239716798318802 0.5961917561986388 0.13312615280102436
0.724961028649687 0.5987580895675393 0.13351139882793728
0.725950377467494 0.6013635399318357 0.13389676375755952
0.7269397262853009 0.6040086055348409 0.13428209797085078
0.7279290751031078 0.6066937848473489 0.13466725268700652
0.7289184239209147 0.6094195764100904 0.13505208010939257
0.7299077727387215 0.6121864786732912 0.13543643357011284
0.7308971215565284 0.6149949898333178 0.13582016767306876
0.7318864703743353 0.6178456076664456 0.1362031384353694
0.7328758191921422 0.6207388293597097 0.1365852034269574
0.733865168009949 0.6236751513388972 0.13696622190831265
0.7348545168277559 0.6266550690936648 0.13734605496610378
0.7358438656455628 0.6296790769997888 0.13772456564665547
0.7368332144633697 0.6327476681385813 0.1381016190871041
0.7378225632811766 0.6358613341134703 0.138477082644118
0.7388119120989834 0.6390205648637673 0.1388508260200593
0.7398012609167903 0.6422258484756449 0.13922272138646816
0.7407906097345972 0.645477670990326 0.1395926435047548
0.7417799585524041 0.6487765162095434 0.13996046984398453
0.742769307370211 0.6521228654982435 0.14032608069564764
0.7437586561880178 0.6555171975846089 0.14068935928530701
0.7447480050058247 0.6589599883573793 0.14105019188102114
0.7457373538236316 0.6624517106605541 0.1414084678984423
0.7467267026414385 0.6659928340854523 0.14176408000249469
0.7477160514592454 0.6695838247602032 0.14211692420554023
0.7487054002770522 0.6732251451366779 0.1424668999619429
0.7496947490948591 0.6769172537749215 0.14281391025894705
0.750684097912666 0.6806606051250971 0.14315786170378936
0.7516734467304729 0.6844556493070071 0.14349866460696567
0.7526627955482798 0.6883028318872267 0.14383623306158103
0.7536521443660866 0.6922025936538773 0.14417048501871285
0.7546414931838935 0.6961553703891281 0.14450134235872159
0.7556308420017004 0.7001615926394298 0.14482873095844834
0.7566201908195073 0.7042216854835599 0.14515258075424167
0.7576095396373141 0.7083360682985299 0.14547282580076035
0.758598888455121 0.7125051545233952 0.1457894043255029
0.7595882372729279 0.7167293514210584 0.14610225877901978
0.7605775860907348 0.7210090598380752 0.14641133588076616
0.7615669349085417 0.7253446739625965 0.14671658666055923
0.7625562837263485 0.7297365810804327 0.14701796649560755
0.7635456325441554 0.7341851613293705 0.14731543514308412
0.7645349813619623 0.7386907874517908 0.14760895676821792
0.7655243301797692 0.7432538245456421 0.1478984999678856
0.766513678997576 0.747874629813873 0.14818403778968522
0.7675030278153829 0.7525535523123879 0.1484655477464822
0.7684923766331898 0.7572909326965942 0.148743011826418
0.7694817254509967 0.7620871029666532 0.14901641649837946
0.7704710742688036 0.7669423862114854 0.14928575271292727
0.7714604230866104 0.7718570963516292 0.14955101589868985
0.7724497719044174 0.7768315378810666 0.14981220595423045
0.7734391207222243 0.7818660056080541 0.15006932723539848
0.7744284695400312 0.7869607843951074 0.1503223885381838
0.7754178183578381 0.7921161488982092 0.1505714030770925
0.776407167175645 0.7973323633053315 0.15081638845906836
0.7773965159934518 0.8026096810743907 0.15105736665298858
0.7783858648112587 0.8079483446707405 0.15129436395476525
0.7793752136290656 0.8133485853042833 0.15152741094808683
0.7803645624468725 0.8188106226663397 0.15175654246084036
0.7813539112646793 0.82433466466637 0.1519817975172559
0.7823432600824862 0.8299209071686433 0.15220321928581956
0.7833326089002931 0.8355695337290289 0.15242085502300465
0.7843219577181 0.8412807153319412 0.15263475601287502
0.7853113065359069 0.8470546101276335 0.15284497750261522
0.7863006553537137 0.852891363169922 0.15305157863404945
0.7872900041715206 0.8587911061544682 0.15325462237121001
0.7882793529893275 0.8647539571577683 0.1534541754240237
0.7892687018071344 0.8707800203769397 0.1536503081681838
0.7902580506249413 0.8768693858704661 0.15384309456128029
0.7912473994427481 0.8830221293000324 0.1540326120552645
0.792236748260555 0.8892383116735532 0.15421894150532478
0.7932260970783619 0.8955179790895678 0.1544021670752565
0.7942154458961688 0.9018611624831173 0.15458237613940665
0.7952047947139756 0.9082678773732541 0.15475965918128357
0.7961941435317825 0.9147381236123101 0.15493410968891702
0.7971834923495894 0.9212718851370952 0.15510582404706333
0.7981728411673963 0.9278691297221373 0.15527490142634623
0.7991621899852032 0.9345298087351332 0.15544144366943316
0.80015153880301 0.9412538568947576 0.15560555517434255
0.8011408876208169 0.9480411920309616 0.15576734277498486
0.8021302364386238 0.9548917148479288 0.15592691561903965
0.8031195852564307 0.9618053086898406 0.15608438504327257
0.8041089340742376 0.9687818393095946 0.15623986444640103
0.8050982828920444 0.9758211546406345 0.15639346915961574
0.8060876317098513 0.9829230845720534 0.15654531631486943
0.8070769805276582 0.9900874407271157 0.15669552471104398
0.8080663293454651 0.9973140162453661 0.15684421467811183
0.809055678163272 1.004602585568479 0.15699150793940422
0.8100450269810788 1.0119529042300066 0.15713752747210588
0.8110343757988857 1.0193647086491837 0.15728239736609229
0.8120237246166926 1.0268377159289648 0.15742624268123043
0.8130130734344995 1.0343716236584226 0.15756918930326247
0.8140024222523063 1.0419661097197166 0.15771136379839576
0.8149917710701132 1.0496208320997298 0.1578528932667206
0.8159811198879201 1.0573354287066066 0.15799390519458067
0.816970468705727 1.0651095171913008 0.15813452730601985
0.817959817523534 1.0729426947743075 0.15827488741343215
0.8189491663413409 1.0808345380777615 0.15841511326754013
0.8199385151591477 1.0887846029630275 0.1585553324068287
0.8209278639769546 1.0967924243739922 0.1586956720065629
0.8219172127947615 1.1048575161861636 0.15883625872751492
0.8229065616125684 1.1129793710617684 0.1589772185645323
0.8238959104303752 1.1211574603110177 0.15911867669507251
0.8248852592481821 1.1293912337596705 0.15926075732783462
0.825874608065989 1.1376801196230681 0.1594035835516166
0.8268639568837959 1.1460235243867916 0.15954727718452696
0.8278533057016028 1.154420832694103 0.15969195862367971
0.8288426545194096 1.1628714072403235 0.15983774669550202
0.8298320033372165 1.1713745886742941 0.15998475850678232
0.8308213521550234 1.179929695507064 0.1601331092965883
0.8318107009728303 1.1885360240279874 0.16028291228918157
0.8328000497906372 1.1971928482283387 0.16043427854805792
0.833789398608444 1.205899419732598 0.1605873168312389
0.8347787474262509 1.2146549677375922 0.1607421334479424
0.8357680962440578 1.2234586989595706 0.16089883211675657
0.8367574450618647 1.2323097975893786 0.16105751382544417
0.8377467938796715 1.2412074252559095 0.16121827669249855
0.8387361426974784 1.2501507209978922 0.16138121583057746
0.8397254915152853 1.2591388012441858 0.16154642321193435
0.8407148403330922 1.2681707598027383 0.16171398753597052
0.8417041891508991 1.277245667858261 0.16188399409902562
0.8426935379687059 1.2863625739788147 0.16205652466652715
0.8436828867865128 1.2955205041313886 0.16223165734761474
0.8446722356043197 1.3047184617065721 0.16240946647235627
0.8456615844221266 1.3139554275524932 0.16259002247166868
0.8466509332399335 1.323230360018048 0.16277339176005784
0.8476402820577403 1.3325421950056209 0.1629596366212865
0.8486296308755472 1.3418898460332989 0.16314881509708198
0.8496189796933541 1.3512722043067447 0.1633409808789881
0.850608328511161 1.3606881388008165 0.16353618320346974
0.8515976773289679 1.3701364963509826 0.16373446675037054
0.8525870261467747 1.3796161017546562 0.16393587154482775
0.8535763749645816 1.3891257578825096 0.16414043286274108
0.8545657237823885 1.3986642457998464 0.16434818113989416
0.8555550726001954 1.408230324898118 0.1645591418848213
0.8565444214180022 1.417822733036609 0.16477333559551346
0.8575337702358091 1.4274401866944197 0.16499077768005155
0.858523119053616 1.4370813811327179 0.16521147838125466
0.8595124678714229 1.4467449905674001 0.1654354427054269
0.8605018166892298 1.4564296683521227 0.16566267035528484
0.8614911655070366 1.466134047171807 0.16589315566714447
0.8624805143248435 1.4758567392466229 0.16612688755244145
0.8634698631426504 1.4855963365464941 0.16636384944366028
0.8644592119604574 1.49535141101613 0.16660401924473955
0.8654485607782643 1.505120514810609 0.16684736928602026
0.8664379095960711 1.5149021805415646 0.1670938662838019
0.867427258413878 1.5246949215339036 0.1673434713045635
0.8684166072316849 1.534497232093118 0.16759613973390836
0.8694059560494918 1.54430758778319 0.16785182125028505
0.8703953048672987 1.5541244457149974 0.16811045980353279
0.8713846536851055 1.5639462448453294 0.16837199359829877
0.8723740025029124 1.5737714062863621 0.16863635508236918
0.8733633513207193 1.5835983336256492 0.16890347093995145
0.8743527001385262 1.5934254132565489 0.1691732620899438
0.875342048956333 1.603251014719081 0.16944564368922185
0.8763313977741399 1.613073491051099 0.16972052514096944
0.8773207465919468 1.622891179149797 0.16999781010807705
0.8783100954097537 1.6327024001434558 0.17027739653162563
0.8792994442275606 1.642505459773324 0.17055917665447132
0.8802887930453674 1.6522986487856344 0.17084303704994191
0.8812781418631743 1.6620802433336035 0.1711288586556502
0.8822674906809812 1.671848505389367 0.17141651681242753
0.8832568394987881 1.6816016831657434 0.171705881308375
0.884246188316595 1.6913380115476948 0.17199681642802572
0.8852355371344018 1.701055712533454 0.17228918100660687
0.8862248859522087 1.7107529956851013 0.17258282848938752
0.8872142347700156 1.7204280585885603 0.17287760699609117
0.8882035835878225 1.7300790873228022 0.17317335939034909
0.8891929324056294 1.7397042569382084 0.17346992335416667
0.8901822812234362 1.7493017319438589 0.17376713146736883
0.8911716300412431 1.7588696668036938 0.17406481129198664
0.89216097885905 1.768406206441291 0.1743627854615436
0.8931503276768569 1.777909486753187 0.1746608717751944
0.8941396764946637 1.7873776351305255 0.17495888329666473
0.8951290253124706 1.7968087709888545 0.17525662845793655
0.8961183741302775 1.8062010063059246 0.17555391116761848
0.8971077229480844 1.8155524461672887 0.17585053092393615
0.8980970717658913 1.8248611893194602 0.17614628293227286
0.8990864205836981 1.834125328730516 0.17644095822718703
0.900075769401505 1.8433429521578868 0.17673434379882813
0.9010651182193119 1.8525121427231115 0.1770262227236675
0.9020544670371188 1.86163097949336 0.17731637429945754
0.9030438158549257 1.8706975380695305 0.177604574184327
0.9040331646727325 1.8797098911806074 0.17789059453991687
0.9050225134905394 1.8886661092841317 0.17817420417845645
0.9060118623083463 1.897564261172488 0.17845516871367478
0.9070012111261532 1.9064024145848064 0.17873325071543933
0.90799055994396 1.9151786368241535 0.1790082098680084
0.9089799087617669 1.9238909953798538 0.17927980313178157
0.9099692575795739 1.9325375585545987 0.17954778490842616
0.9109586063973808 1.941116396096116 0.17981190720925566
0.9119479552151877 1.9496255798331206 0.18007191982673193
0.9129373040329946 1.9580631843152585 0.18032757050895845
0.9139266528508014 1.9664272874567796 0.1805786051370292
0.9149160016686083 1.9747159711836515 0.18082476790509378
0.9159053504864152 1.9829273220838017 0.18106580150299587
0.9168946993042221 1.9910594320602228 0.18130144730133982
0.917884048122029 1.9991103989866459 0.1815314455388347
0.9188733969398358 2.0070783273654307 0.18175553551176574
0.9198627457576427 2.014961328987436 0.18197345576543544
0.9208520945754496 2.022757523593519 0.18218494428741916
0.9218414433932565 2.030465039537347 0.18238973870247194
0.9228307922110633 2.0380820144492486 0.18258757646892557
0.9238201410288702 2.045606595900737 0.1827781950764088
0.9248094898466771 2.053036942069406 0.18296133224472402
0.925798838664484 2.0603712224039024 0.18313672612371001
0.9267881874822909 2.0676076182885934 0.18330411549391887
0.9277775363000977 2.0747443237076446 0.1834632399679348
0.9287668851179046 2.0817795459081836 0.1836138401921572
0.9297562339357115 2.088711506062168 0.1837556580488748
0.9307455827535184 2.0955384399266888 0.1838884368584499
0.9317349315713253 2.102258598502334 0.1840119215814362
0.9327242803891321 2.108870248689286 0.18412585902044876
0.933713629206939 2.115371673940835 0.18422999802160717
0.9347029780247459 2.121761174913947 0.18432408967536928
0.9356923268425528 2.128037070116566 0.18440788751657572
0.9366816756603596 2.134197696551302 0.1844811477235221
0.9376710244781665 2.1402414103551965 0.18454362931587887
0.9386603732959734 2.14616658743518 0.18459509435127663
0.9396497221137803 2.1519716240989415 0.1846353081203762
0.9406390709315872 2.1576549376808187 0.18466403934024347
0.941628419749394 2.1632149671624408 0.18468106034584938
0.9426177685672009 2.1686501737877175 0.18468614727951663
0.9436071173850078 2.1739590416718952 0.18467908027813587
0.9445964662028147 2.1791400784043398 0.18465964365797607
0.9455858150206216 2.1841918156447044 0.18462762609691347
0.9465751638384284 2.189112809712165 0.18458282081390848
0.9475645126562353 2.193901642167405 0.18452502574555882
0.9485538614740422 2.1985569203870257 0.18445404371956114
0.9495432102918491 2.203077278130037 0.1843696826249151
0.950532559109656 2.2074613760961745 0.18427175557870695
0.9515219079274628 2.2117079024756725 0.18416008108931137
0.9525112567452697 2.215815573490206 0.1840344832158553
0.9535006055630766 2.2197831339246874 0.18389479172378767
0.9544899543808835 2.2236093576496723 0.18374084223640566
0.9554793031986903 2.2272930481339643 0.18357247638218843
0.9564686520164973 2.2308330389472473 0.18338954193779583
0.9574580008343042 2.2342281942523856 0.18319189296659064
0.9584473496521111 2.237477409287119 0.18297938995254984
0.959436698469918 2.2405796108348914 0.18275189992943203
0.9604260472877248 2.2435337576845242 0.18250929660507387
0.9614153961055317 2.2463388410784826 0.1822514604806934
0.9624047449233386 2.2489938851494715 0.1819782789650811
0.9633940937411455 2.2514979473450616 0.18168964648356525
0.9643834425589524 2.2538501188401687 0.1813854645816449
0.9653727913767592 2.2560495249370796 0.18106564202318481
0.9663621401945661 2.2580953254528224 0.18073009488307598
0.967351489012373 2.259986715093648 0.18037874663426867
0.9683408378301799 2.261722923816354 0.18001152822909078
0.9693301866479868 2.26330321717629 0.17962837817476945
0.9703195354657936 2.2647268966618275 0.17922924260308168
0.9713088842836005 2.2659933000150456 0.1788140753340619
0.9722982331014074 2.2671018015384763 0.17838283793370344
0.9732875819192143 2.2680518123876974 0.17793549976559653
0.9742769307370212 2.268842780849626 0.17747203803644912
0.975266279554828 2.2694741926063142 0.1769924378354459
0.9762556283726349 2.269945570984047 0.1764966921674053
0.9772449771904418 2.270256477187668 0.1759848019797016
0.9782343260082487 2.2704065105199254 0.1754567761829237
0.9792236748260555 2.2703953085856674 0.1749126316652524
0.9802130236438624 2.2702225474808966 0.17435239330053875
0.9812023724616693 2.2698879419663283 0.1737760939500776
0.9821917212794762 2.269391245625579 0.17318377445807492
0.9831810700972831 2.2687322510077217 0.17257548364081232
0.9841704189150899 2.267910789754142 0.17195127826952158
0.9851597677328968 2.266926732709663 0.1713112230469867
0.9861491165507037 2.2657799900177724 0.17065539057789747
0.9871384653685106 2.264470511199962 0.1699838613329849
0.9881278141863175 2.2629982852190684 0.16929672360697645
0.9891171630041243 2.2613633405265525 0.16859407347041394
0.9901065118219312 2.259565745093743 0.1678760147153835
0.9910958606397381 2.257605606426912 0.1671426587952127
0.992085209457545 2.25548307156625 0.1663941247581998
0.9930745582753518 2.253198327068668 0.16563053917543888
0.9940639070931587 2.250751598974426 0.16485203606281773
0.9950532559109656 2.248143152757619 0.1640587567972686
0.9960426047287725 2.245373293260495 0.1632508500273555
0.9970319535465794 2.2424423646116853 0.16242847157829096
0.9980213023643862 2.23935075012828 0.1615917843514797
0.9990106511821931 2.236098872201891 0.1607409582186901
1.0 2.232687192168715 0.15987616991096257


==> data/isun_oe_allconv.dat <==
x id_density ood_density
0.030564719811081886 0.14622946300806552 0.6311544169117466
0.03153512549695668 0.14782018621434903 0.6353334051600736
0.03250553118283147 0.14941677796072148 0.6395099695654574
0.033475936868706264 0.15101907623860816 0.6436837694221762
0.03444634255458106 0.15262691685775606 0.6478544639506754
0.03541674824045585 0.15424013349017993 0.652021712371712
0.03638715392633064 0.15585855771541948 0.6561851739806277
0.03735755961220544 0.15748201906708714 0.660344508221729
0.03832796529808023 0.1591103450806968 0.664499374762738
0.03929837098395502 0.16074336134275538 0.6686494335692984
0.040268776669829816 0.16238089154110252 0.6727943449794973
0.041239182355704604 0.1640227575164774 0.676933769778394
0.0422095880415794 0.1656687793153007 0.6810673692725036
0.043179993727454194 0.16731877524364436 0.685194805364238
0.04415039941332899 0.16897256192237778 0.6893157406262486
0.04512080509920378 0.17062995434346054 0.6934298383756767
0.04609121078507857 0.17229076592736892 0.6975367627482395
0.04706161647095336 0.17395480858162443 0.7016361787721787
0.048032022156828155 0.17562189276040802 0.7057277524419976
0.04900242784270295 0.1772918275252321 0.7098111507919905
0.049972833528577745 0.17896442060664539 0.7138860419695163
0.05094323921445254 0.18063947846694373 0.7179520953080156
0.05191364490032733 0.18231680636386427 0.7220089813997043
0.05288405058620212 0.1839962084152277 0.7260563721679657
0.05385445627207691 0.1856774876645089 0.7300939409393755
0.05482486195795171 0.18736044614729877 0.7341213625153484
0.0557952676438265 0.18904488495863256 0.7381383132433833
0.0567656733297013 0.19073060432115355 0.7421444710878725
0.057736079015576085 0.19241740365407603 0.746139515700453
0.05870648470145088 0.19410508164292262 0.7501231284898763
0.05967689038732567 0.19579343630999635 0.7540949926913603
0.06064729607320046 0.19748226508555977 0.7580547934354084
0.06161770175907526 0.19917136487968268 0.7620022178160699
0.06258810744495005 0.2008605321547264 0.7659369549586047
0.06355851313082483 0.20254956299842786 0.7698586960865472
0.06452891881669964 0.2042382531975492 0.7737671345881134
0.06549932450257442 0.20592639831205548 0.7776619660819654
0.06646973018844922 0.20761379374978362 0.7815428884822692
0.06744013587432401 0.20930023484156465 0.7854096020630611
0.06841054156019881 0.21098551691676423 0.7892618095218578
0.0693809472460736 0.2126694353791996 0.7930992160425188
0.07035135293194839 0.2143517857833949 0.7969215293573203
0.0713217586178232 0.21603236391113984 0.8007284598082309
0.07229216430369798 0.2177109658483057 0.804519720407339
0.07326256998957277 0.21938738806188432 0.8082950268964529
0.07423297567544757 0.22106142747720672 0.8120540978058038
0.07520338136132236 0.22273288155530288 0.8157966545118571
0.07617378704719716 0.22440154837036147 0.8195224212942234
0.07714419273307194 0.22606722668724671 0.8232311253916039
0.07811459841894675 0.22772971603903616 0.8269224970567921
0.07908500410482153 0.22938881680453124 0.8305962696106849
0.08005540979069632 0.23104433028570648 0.8342521794953028
0.08102581547657112 0.23269605878505026 0.8378899663257767
0.0819962211624459 0.2343438056827577 0.841509372941304
0.08296662684832071 0.23598737551373608 0.8451101454550441
0.08393703253419549 0.23762657404437582 0.8486920333029254
0.08490743822007028 0.239261208349052 0.8522547892913748
0.08587784390594508 0.2408910868863086 0.8557981696439161
0.08684824959181987 0.24251601957468924 0.8593219340466511
0.08781865527769467 0.24413581786816885 0.8628258456925822
0.08878906096356945 0.245750294831147 0.8663096713247809
0.08975946664944426 0.24735926521296214 0.8697731812783712
0.09072987233531904 0.2489625455218842 0.8732161495213187
0.09170027802119383 0.250559954098547 0.876638353694012
0.09267068370706863 0.2521513111887766 0.8800395751476235
0.09364108939294342 0.25373643901578 0.8834195989812258
0.09461149507881822 0.25531516185164926 0.8867782140776603
0.09558190076469301 0.2568873060881457 0.8901152131381485
0.0965523064505678 0.25845270030672435 0.8934303927156153
0.09752271213644259 0.2600111753477555 0.8967235532467424
0.09849311782231739 0.26156256437891034 0.8999944990827003
0.09946352350819218 0.26310670296267324 0.9032430385186001
0.10043392919406698 0.2646434291229334 0.9064689838216001
0.10140433487994177 0.26617258341063676 0.9096721512577015
0.10237474056581655 0.26769400896844275 0.9128523611171977
0.10334514625169135 0.2692075515943608 0.9160094377387901
0.10431555193756614 0.2707130598043332 0.9191432095323308
0.10528595762344094 0.2722103848937199 0.9222535090002264
0.10625636330931573 0.2736993809976629 0.9253401727574693
0.10722676899519053 0.2751799051502849 0.9284030415502813
0.10819717468106532 0.27665181734270267 0.931441960273401
0.1091675803669401 0.27811498057981116 0.9344567779859801
0.1101379860528149 0.27956926093581314 0.9374473479260842
0.1111083917386897 0.2810145276084685 0.94041352752382
0.11207879742456449 0.28245065297201916 0.9433551784130513
0.11304920311043928 0.2838775126287792 0.9462721664417383
0.11401960879631408 0.2852949854593463 0.9491643616808602
0.11499001448218886 0.28670295367141707 0.9520316384319555
0.11596042016806365 0.2881013028471749 0.9548738752332491
0.11693082585393845 0.28948992198923174 0.9576909548643946
0.11790123153981324 0.2908687035650847 0.9604827643498052
0.11887163722568804 0.29223754355008397 0.9632491949606016
0.11984204291156283 0.29359634146887237 0.9659901422151438
0.12081244859743762 0.29494500043528116 0.9687055058781975
0.12178285428331241 0.29628342719066697 0.9713951899586842
0.1227532599691872 0.2976115321406562 0.9740591027060669
0.123723665655062 0.29892922939029365 0.9766971566053401
0.1246940713409368 0.30023643677756506 0.9793092683706506
0.1256644770268116 0.301533075905282 0.981895358937544
0.1266348827126864 0.30281907217131765 0.9844553534538504
0.12760528839856117 0.3040943547971677 0.9869891812692058
0.12857569408443598 0.30535885685483244 0.9894967759232288
0.12954609977031076 0.30661251529200123 0.9919780751323498
0.13051650545618554 0.30785527095553433 0.9944330207753103
0.13148691114206035 0.30908706861321905 0.9968615588773346
0.13245731682793516 0.3103078569738083 0.9992636395929813
0.1334277225138099 0.31151758870531465 1.0016392171877033
0.13439812819968472 0.31271622045156655 1.003988250018096
0.13536853388555953 0.31390371284701224 1.006310700510876
0.1363389395714343 0.315080030529768 1.0086065351405815
0.1373093452573091 0.316245142152909 1.0108757244060185
0.1382797509431839 0.31739902039399354 1.013118242805453
0.13925015662905868 0.31854164196282897 1.0153340688105943
0.14022056231493346 0.3196729876074604 1.0175231848393196
0.14119096800080827 0.32079304211840554 1.0196855772272417
0.14216137368668308 0.3219017943311159 1.0218212361980576
0.14313177937255786 0.3229992371266745 1.0239301558327318
0.14410218505843264 0.3240853674307406 1.026012334037539
0.14507259074430745 0.3251601862107297 1.0280677725109404
0.14604299643018223 0.32622369847124555 1.030096476709365
0.147013402116057 0.3272759132477696 1.0320984558118735
0.14798380780193182 0.3283168435986083 1.0340737226837262
0.14895421348780663 0.3293465065951143 1.0360222938389163
0.1499246191736814 0.33036492331018175 1.0379441894016164
0.1508950248595562 0.3313721188050381 1.0398394330666223
0.151865430545431 0.3323681221143291 1.041708052058778
0.15283583623130578 0.3333529662295209 1.0435500770914188
0.15380624191718056 0.3343266880806245 1.0453655423238397
0.15477664760305537 0.33528932851626164 1.0471544853178247
0.15574705328893015 0.33624093228208174 1.0489169469932507
0.15671745897480496 0.3371815479975498 1.0506529715827835
0.15768786466067974 0.3381112281311199 1.0523626065857012
0.15865827034655455 0.3390300289738136 1.0540459027208664
0.15962867603242933 0.3399380106112145 1.0557029138788412
0.16059908171830414 0.3408352368939097 1.0573336970732263
0.16156948740417892 0.34172177540638515 1.0589383123911837
0.1625398930900537 0.34259769743440893 1.0605168229432154
0.16351029877592851 0.34346307793090913 1.062069294812203
0.1644807044618033 0.34431799548038117 1.0635957970017262
0.1654511101476781 0.34516253226183863 1.0650964013837005
0.16642151583355289 0.34599677401033807 1.0665711826453637
0.16739192151942767 0.3468208099770959 1.068020218235593
0.16836232720530248 0.34763473288822533 1.0694435883106561
0.16933273289117726 0.3484386389021179 1.0708413756793476
0.17030313857705207 0.34923262756549844 1.0722136657475723
0.17127354426292685 0.35001680176817423 1.0735605464624038
0.17224394994880166 0.3507912676965119 1.074882108255645
0.17321435563467644 0.35155613478566744 1.0761784439868907
0.17418476132055122 0.3523115156705932 1.0774496488861633
0.17515516700642603 0.35305752613586094 1.0786958204961064
0.1761255726923008 0.3537942850643184 1.0799170586137947
0.17709597837817562 0.3545219143846195 1.0811134652321754
0.1780663840640504 0.3552405390176504 1.0822851444811705
0.1790367897499252 0.35595028682188706 1.0834322025684535
0.1800071954358 0.3566512885377116 1.084554747719961
0.18097760112167477 0.3573436777307237 1.085652890120139
0.18194800680754958 0.35802759073407237 1.0867267418519608
0.18291841249342436 0.35870316658984475 1.0877764168367472
0.18388881817929917 0.35937054698954257 1.0888020307738044
0.18485922386517395 0.3600298762136787 1.089803701079942
0.18582962955104876 0.36068130107052637 1.090781546828854
0.18680003523692354 0.3613249708340552 1.0917356886904186
0.18777044092279832 0.36196103718108236 1.0926662488699355
0.18874084660867313 0.3625896541276842 1.093573351047345
0.1897112522945479 0.36321097796488205 1.0944571203164324
0.19068165798042272 0.3638251671936576 1.09531768312406
0.1916520636662975 0.36443238245931514 1.0961551672094432
0.19262246935217228 0.3650327864852314 1.0969697015435345
0.1935928750380471 0.3656265440060265 1.0977614162684843
0.19456328072392187 0.36621382170018757 1.0985304426372504
0.19553368640979668 0.366794788122183 1.0992769129533828
0.19650409209567146 0.3673696136340915 1.1000009605109773
0.19747449778154627 0.3679384703367961 1.1007027195348689
0.19844490346742105 0.3685015320007584 1.1013823251210453
0.19941530915329583 0.36905897399641807 1.1020399131773595
0.20038571483917064 0.36961097322425357 1.1026756203645225
0.20135612052504542 0.3701577080445176 1.1032895840374193
0.20232652621092023 0.37069935820671773 1.1038819421868002
0.203296931896795 0.3712361047788314 1.1044528333813062
0.20426733758266982 0.37176813007632176 1.105002396709941
0.2052377432685446 0.3722956175909666 1.1055307717249447
0.20620814895441938 0.3728187519195514 1.1060380983851206
0.2071785546402942 0.37333771869243776 1.1065245169996567
0.20814896032616897 0.37385270450205754 1.1069901681724281
0.20911936601204378 0.37436389683135246 1.1074351927468458
0.21008977169791856 0.3748714839821965 1.107859731751232
0.21106017738379335 0.37537565500383313 1.1082639263447962
0.21203058306966815 0.3758765996213515 1.1086479177641857
0.21300098875554294 0.37637450816424156 1.1090118472706723
0.21397139444141774 0.37686957149504763 1.1093558560979557
0.21494180012729253 0.37736198093816176 1.1096800854006665
0.21591220581316733 0.37785192820878266 1.1099846762035275
0.21688261149904212 0.37833960534205874 1.1102697693512293
0.2178530171849169 0.3788252046224599 1.1105355054590291
0.2188234228707917 0.3793089185133988 1.1107820248641112
0.2197938285566665 0.37979093958712834 1.111009467577696
0.2207642342425413 0.38027146045494425 1.1112179732379506
0.22173463992841608 0.38075067369773097 1.1114076810636957
0.2227050456142909 0.38122877179684994 1.1115787298089406
0.22367545130016567 0.3817059470654271 1.1117312577182659
0.22464585698604045 0.38218239158004547 1.1118654024830459
0.22561626267191526 0.3826582971128848 1.1119813011985755
0.22658666835779004 0.3831338550643105 1.1120790903220745
0.22755707404366485 0.38360925639595467 1.1121589056315948
0.22852747972953963 0.3840846915643163 1.1122208821858643
0.2294978854154144 0.3845603504548806 1.1122651542850694
0.23046829110128922 0.38503642231680685 1.1122918554325802
0.231438696787164 0.38551309569819237 1.1123011182976554
0.2324091024730388 0.3859905583819387 1.1122930746791213
0.2333795081589136 0.3864689973222357 1.1122678554700467
0.2343499138447884 0.38694859858170794 1.1122255906234177
0.23532031953066318 0.3874295472691991 1.112166409118839
0.23629072521653796 0.3879120274782623 1.1120904389302544
0.23726113090241277 0.3883962222263518 1.1119978069947114
0.23823153658828755 0.3888823133947274 1.1118886391821727
0.23920194227416236 0.38937048166911176 1.111763060266373
0.24017234796003714 0.3898609064811015 1.1116211938967675
0.24114275364591195 0.3903537659503621 1.1114631625715288
0.24211315933178673 0.390849236827607 1.1112890876116326
0.2430835650176615 0.3913474944383949 1.1110990891360422
0.24405397070353632 0.39184871262775356 1.1108932860379737
0.2450243763894111 0.39235306370564055 1.110671795962258
0.2459947820752859 0.3928607183932639 1.1104347352838244
0.2469651877611607 0.39337184577027245 1.1101822190872745
0.24793559344703547 0.3938866132228321 1.1099143611475817
0.24890599913291028 0.39440518639259914 1.109631273911901
0.24987640481878506 0.3949277291266051 1.109333068482484
0.25084681050465985 0.395454403428063 1.109019854600745
0.25181721619053465 0.39598536940810664 1.108691740632405
0.25278762187640946 0.3965207852384848 1.1083488335538065
0.25375802756228427 0.39706080710519936 1.1079912389392936
0.254728433248159 0.397605589163119 1.1076190609497683
0.25569883893403383 0.39815528349156787 1.1072324023223212
0.2566692446199086 0.3987100400508954 1.1068313643610095
0.2576396503057834 0.39927000664005013 1.106416046928724
0.2586100559916582 0.3998353288551443 1.1059865484401958
0.259580461677533 0.40040615004903957 1.1055429658560831
0.2605508673634078 0.400982611291943 1.1050853946781847
0.2615212730492826 0.4015648513330298 1.104613928945736
0.2624916787351574 0.4021530065630996 1.1041286612327987
0.26346208442103214 0.40274721097826727 1.103629682646743
0.26443249010690695 0.4033475961446908 1.1031170828278198
0.26540289579278176 0.40395429116435444 1.102590949949771
0.26637330147865657 0.40456742264189566 1.10205137072154
0.2673437071645314 0.4051871146524959 1.1014984303900206
0.26831411285040613 0.40581348871081757 1.10093221274386
0.26928451853628094 0.40644666374101146 1.1003528001182838
0.2702549242221557 0.4070867560477884 1.0997602734009704
0.2712253299080305 0.407733879288553 1.0991547120389222
0.2721957355939053 0.4083881444466075 1.0985361940463525
0.2731661412797801 0.4090496598054244 1.0979047960135657
0.2741365469656549 0.40971853092398947 1.0972605931168051
0.2751069526515297 0.4103948606132176 1.0966036591290844
0.2760773583374045 0.411078748913432 1.095934066431967
0.27704776402327924 0.41177029307291985 1.095251886028283
0.27801816970915405 0.4124695875275581 1.0945571875557765
0.27898857539502886 0.413176723881499 1.0938500393016615
0.27995898108090367 0.41389179088893147 1.0931305082180738
0.2809293867667784 0.414614874436898 1.0923986599384037
0.28189979245265323 0.41534605752917925 1.0916545587944968
0.28287019813852804 0.41608542027123435 1.0908982678346892
0.28384060382440285 0.416833039856196 1.0901298488426854
0.2848110095102776 0.41758899055192034 1.0893493623572483
0.2857814151961524 0.41835334368908145 1.0885568676926687
0.2867518208820272 0.4191261676503083 1.0877524229600348
0.287722226567902 0.41990752786036417 1.0869360850892316
0.2886926322537768 0.4206974867773555 1.0861079098517055
0.2896630379396516 0.4214961038849694 1.0852679518839268
0.2906334436255264 0.42230343568573325 1.084416264711566
0.29160384931140115 0.4231195356952902 1.0835529007743332
0.29257425499727596 0.42394445443768064 1.0826779114514962
0.29354466068315077 0.42477823944162824 1.0817913470880165
0.2945150663690255 0.4256209352378212 1.0808932570213154
0.29548547205490033 0.4264725833571765 1.079983689608631
0.29645587774077514 0.4273332223300853 1.0790626922549384
0.29742628342664995 0.4282028876866296 1.0781303114414498
0.2983966891125247 0.429081611957758 1.0771865927546058
0.2993670947983995 0.4299694246774173 1.0762315809156089
0.3003375004842743 0.43086635238562254 1.0752653198104245
0.3013079061701491 0.43177241863246785 1.0742878525202346
0.3022783118560239 0.4326876439830537 1.0732992213523558
0.3032487175418987 0.43361204602333353 1.0722994678715543
0.30421912322777345 0.4345456393668599 1.07128863293176
0.30518952891364826 0.43548843566242157 1.0702667567081472
0.30615993459952306 0.4364404436025681 1.0692338787295625
0.3071303402853979 0.4374016689329949 1.068190037911278
0.3081007459712726 0.43837211446279223 1.0671352725880394
0.30907115165714744 0.43935178007553816 1.0660696205473825
0.31004155734302224 0.44034066274122524 1.0649931190632216
0.311011963028897 0.44133875652900717 1.0639058049296328
0.3119823687147718 0.4423460526207543 1.0628077144948709
0.3129527744006466 0.44336253932540337 1.0616988836955479
0.3139231800865214 0.4443882020940917 1.06057934809097
0.3148935857723962 0.4454230235360557 1.0594491428976065
0.315863991458271 0.44646698343528535 1.05830830302367
0.3168343971441458 0.44752005876792184 1.0571568631037636
0.31780480283002055 0.4485822237203758 1.055994857533615
0.31877520851589536 0.44965344970816445 1.0548223205048168
0.31974561420177017 0.45073370539543467 1.0536392860395978
0.320716019887645 0.45182295671518574 1.0524457880255758
0.32168642557351973 0.4529211668901372 1.0512418602504754
0.32265683125939454 0.4540282964542701 1.0500275364367933
0.32362723694526935 0.4551443032749897 1.0488028502763678
0.3245976426311441 0.45626914257591267 1.0475678354648537
0.3255680483170189 0.45740276696026694 1.0463225257360758
0.3265384540028937 0.4585451264348687 1.0450669548962153
0.3275088596887685 0.4596961684346807 1.0438011568578303
0.3284792653746433 0.46085583784792694 1.0425251656736947
0.3294496710605181 0.46202407704174203 1.0412390155703914
0.3304200767463929 0.4632008258883545 1.0399427409817035
0.33139048243226765 0.46438602179176536 1.0386363765816964
0.33236088811814246 0.46557959971493007 1.0373199573175746
0.33333129380401727 0.4667814922074058 1.0359935184421831
0.3343016994898921 0.467991629433459 1.0346570955462258
0.33527210517576683 0.46920993920061205 1.0333107245901105
0.33624251086164164 0.4704363469886182 1.0319544419354452
0.33721291654751645 0.4716707759788347 1.0305882843761496
0.3381833222333912 0.47291314708399046 1.02921228916916
0.339153727919266 0.4741633789783252 1.0278264940647042
0.3401241336051408 0.4754213881280829 1.0264309373361498
0.34109453929101563 0.4766870888223419 1.025025657809388
0.3420649449768904 0.477960393204169 1.0236106948917274
0.3430353506627652 0.47924121130207087 1.0221860886003091
0.34400575634864 0.4805294510617389 1.0207518795900026
0.34497616203451476 0.48182501837805763 1.0193081091807725
0.34594656772038956 0.4831278171273689 1.0178548193844954
0.3469169734062644 0.4844377491999692 1.0163920529312236
0.3478873790921391 0.4857547145328248 1.0149198532948678
0.34885778477801394 0.48707861114248996 1.0134382647182831
0.34982819046388874 0.48840933515820817 1.0119473322377606
0.35079859614976355 0.4897467808551838 1.0104471017068815
0.3517690018356383 0.49109084068799813 1.0089376198197546
0.3527394075215131 0.4924414053241704 1.0074189341335889
0.3537098132073879 0.4937983636778289 1.0058910930906286
0.3546802188932627 0.4951616029434888 1.0043541460393837
0.3556506245791375 0.496531008629912 1.0028081432552134
0.3566210302650123 0.4979064645940462 1.0012531359601795
0.3575914359508871 0.4992878530750078 0.9996891763422227
0.35856184163676186 0.5006750547281115 0.9981163175736057
0.35953224732263667 0.502067948658921 0.9965346138286371
0.3605026530085115 0.5034664124573125 0.9949441203006538
0.36147305869438623 0.504870322231526 0.993344893218276
0.36244346438026104 0.5062795526422007 0.9917369898608888
0.36341387006613585 0.5076939769363775 0.9901204685733866
0.36438427575201066 0.5091134669814487 0.988495388780134
0.3653546814378854 0.5105378932990433 0.9868618109981692
0.3663250871237602 0.5119671250988459 0.9852197968496152
0.367295492809635 0.5134010303123151 0.983569409073322
0.3682658984955098 0.5148394756263072 0.9819107115357066
0.3692363041813846 0.516282326516582 0.9802437692408136
0.3702067098672594 0.5177294472811806 0.9785686483395714
0.3711771155531342 0.5191807010736679 0.9768854161382475
0.37214752123900896 0.5206359499362203 0.9751941411061111
0.37311792692488377 0.5220950548325555 0.973494892882286
0.3740883326107586 0.5235578756806821 0.9717877422817918
0.37505873829663333 0.5250242713854782 0.970072761300796
0.37602914398250814 0.5264940998710637 0.9683500231210372
0.37699954966838295 0.5279672181129763 0.966619602113464
0.37796995535425776 0.5294434821701343 0.9648815738410499
0.3789403610401325 0.5309227472165735 0.9631360150608089
0.3799107667260073 0.5324048675729616 0.9613830037250191
0.38088117241188213 0.5338896967378651 0.9596226189816253
0.3818515780977569 0.5353770874187755 0.9578549411738604
0.3828219837836317 0.5368668915628808 0.9560800518390642
0.3837923894695065 0.5383589603875754 0.9542980337067113
0.38476279515538125 0.5398531444107053 0.9525089706956562
0.38573320084125606 0.5413492934805384 0.9507129479105954
0.38670360652713087 0.5428472568054542 0.9489100516377463
0.3876740122130057 0.5443468829833535 0.9471003693397698
0.38864441789888043 0.5458480200307819 0.9452839896499128
0.38961482358475524 0.5473505154117453 0.9434610023654021
0.39058522927063005 0.5488542160662568 0.9416314984400916
0.3915556349565048 0.5503589684385504 0.9397955699763557
0.3925260406423796 0.5518646185050199 0.9379533102162569
0.3934964463282544 0.5533710118018323 0.9361048135319898
0.39446685201412923 0.55487799345225 0.9342501754155962
0.395437257700004 0.5563854081936317 0.9323894924679896
0.3964076633858788 0.5578931004041288 0.9305228623872693
0.3973780690717536 0.559400914129072 0.9286503839563605
0.39834847475762836 0.5609086931070439 0.9267721570299607
0.39931888044350317 0.5624162807956447 0.9248882825208437
0.400289286129378 0.5639235203969402 0.9229988623854889
0.4012596918152528 0.5654302548826159 0.9211039996090912
0.40223009750112754 0.5669363270188095 0.9192037981899198
0.40320050318700235 0.56844157939064 0.9172983631230806
0.40417090887287715 0.5699458544264467 0.915387800383664
0.4051413145587519 0.5714489944217113 0.9134722169093044
0.4061117202446267 0.5729508415626945 0.9115517205821709
0.4070821259305015 0.5744512379497805 0.9096264202103872
0.40805253161637633 0.5759500256205199 0.9076964255089109
0.4090229373022511 0.577447046572405 0.9057618470798746
0.4099933429881259 0.5789421427853549 0.9038227963924127
0.4109637486740007 0.5804351562439254 0.9018793857619882
0.41193415435987546 0.5819259289592622 0.8999317283292212
0.41290456004575027 0.5834143029907755 0.8979799380382626
0.4138749657316251 0.58490012046757 0.8960241296146936
0.4148453714174999 0.5863832236096179 0.8940644185430022
0.41581577710337464 0.5878634547486968 0.892100921043627
0.41678618278924945 0.5893406563490851 0.8901337540495956
0.41775658847512426 0.5908146710280303 0.8881630351827766
0.418726994160999 0.5922853415760023 0.8861888827297564
0.4196973998468738 0.593752510976732 0.8842114156173604
0.42066780553274863 0.5952160224270425 0.8822307533878366
0.42163821121862344 0.5966757193564948 0.8802470161737176
0.4226086169044982 0.5981314454468405 0.8782603246723762
0.423579022590373 0.5995830446512987 0.8762708001203038
0.4245494282762478 0.6010303612136713 0.8742785642671055
0.42551983396212256 0.6024732396872953 0.872283739349264
0.42649023964799737 0.6039115249538434 0.8702864480636507
0.4274606453338722 0.6053450622420058 0.8682868135408376
0.42843105101974693 0.6067736971460193 0.866284959318206
0.42940145670562174 0.6081972756440956 0.8642810093128738
0.43037186239149655 0.6096156441167387 0.8622750877944699
0.43134226807737136 0.6110286493649638 0.8602673193577572
0.4323126737632461 0.6124361386284317 0.8582578288951389
0.4332830794491209 0.6138379596035096 0.8562467415690498
0.43425348513499573 0.6152339604612651 0.8542341827842668
0.4352238908208705 0.6166239898654048 0.8522202781601451
0.4361942965067453 0.6180078969901771 0.8502051535028007
0.4371647021926201 0.6193855315382341 0.8481889347772585
0.4381351078784949 0.6207567437584799 0.8461717480795863
0.43910551356436966 0.6221213844639008 0.8441537196090257
0.4400759192502445 0.6234793050494051 0.8421349756401374
0.4410463249361193 0.6248303575096668 0.8401156424949939
0.44201673062199404 0.6261743944569911 0.838095846515414
0.44298713630786885 0.6275112691392186 0.8360757140352687
0.44395754199374365 0.6288408354576656 0.8340553713528815
0.44492794767961846 0.6301629479851198 0.8320349447035249
0.4458983533654932 0.6314774619839035 0.8300145602320379
0.446868759051368 0.6327842334240003 0.82799434396559
0.44783916473724283 0.6340831190012771 0.8259744217865854
0.4488095704231176 0.635373976155794 0.8239549194057462
0.4497799761089924 0.6366566630902113 0.8219359623353817
0.4507503817948672 0.6379310387883206 0.8199176758628519
0.451720787480742 0.6391969630336889 0.8179001850242567
0.45269119316661677 0.640454296428435 0.815883614578352
0.4536615988524916 0.6417029004121441 0.813868088980714
0.4546320045383664 0.6429426372809315 0.8118537323581706
0.45560241022424114 0.6441733702066634 0.8098406684835009
0.45657281591011595 0.6453949632563352 0.8078290207504367
0.45754322159599076 0.6466072814116255 0.8058189121489543
0.45851362728186557 0.6478101905886279 0.8038104652409069
0.4594840329677403 0.6490035576577668 0.8018038021359647
0.46045443865361513 0.6501872504639051 0.7997990444679202
0.46142484433948994 0.6513611378466495 0.797796313371338
0.4623952500253647 0.6525250896608611 0.7957957294585879
0.4633656557112395 0.6536789767973741 0.7937974127972508
0.4643360613971143 0.6548226712039299 0.7918014828879184
0.46530646708298906 0.6559560459063263 0.7898080586424164
0.46627687276886387 0.6570789750297995 0.7878172583624224
0.4672472784547387 0.6581913338206244 0.7858291997185257
0.4682176841406135 0.6592929986679512 0.7838439997297258
0.46918808982648824 0.6603838471258713 0.781861774743378
0.47015849551236305 0.6614637579357308 0.7798826404155924
0.47112890119823786 0.6625326110486691 0.7779067116921153
0.4720993068841126 0.6635902876484077 0.7759341027896745
0.4730697125699874 0.6646366701742835 0.7739649271778158
0.47404011825586223 0.6656716423445143 0.7719992975612414
0.47501052394173704 0.6666950891797202 0.7700373258626382
0.4759809296276118 0.6677068970266874 0.7680791232060257
0.4769513353134866 0.6687069535823603 0.7661247999006179
0.4779217409993614 0.6696951479181045 0.7641744654252165
0.47889214668523616 0.6706713705041798 0.7622282284131203
0.479862552371111 0.6716355132344818 0.7602861966375898
0.4808329580569858 0.6725874694514957 0.7583484769978418
0.4818033637428606 0.6735271339715055 0.7564151755055997
0.48277376942873534 0.6744544031100179 0.7544863972721895
0.48374417511461015 0.6753691747074275 0.7525622464962038
0.48471458080048496 0.6762713481548945 0.7506428264517193
0.4856849864863597 0.677160824420452 0.7487282394770884
0.4866553921722345 0.6780375060753179 0.7468185869642914
0.48762579785810933 0.6789012973204193 0.7449139693488634
0.48859620354398414 0.6797521040131238 0.7430144861004065
0.4895666092298589 0.6805898336941618 0.7411202357136653
0.4905370149157337 0.6814143956147368 0.7392313157001899
0.4915074206016085 0.6822257007638234 0.7373478225805794
0.49247782628748327 0.6830236618956382 0.7354698518773055
0.4934482319733581 0.6838081935572734 0.7335974981081216
0.4944186376592329 0.6845792121164926 0.7317308547800536
0.4953890433451077 0.6853366357896763 0.7298700143839759
0.49635944903098245 0.6860803846699018 0.7280150683897681
0.49732985471685726 0.6868103807551561 0.7261661072420617
0.49830026040273206 0.687526547976671 0.724323220356557
0.4992706660886068 0.6882288122273643 0.7224864961169297
0.5002410717744816 0.6889171013903782 0.7206560218723164
0.5012114774603564 0.689591345367708 0.7188318839353709
0.5021818831462312 0.6902514761089081 0.7170141675809009
0.503152288832106 0.6908974276398542 0.7152029570450724
0.5041226945179809 0.6915291360915641 0.713398335525185
0.5050931002038557 0.692146539729055 0.7116003851800136
0.5060635058897304 0.6927495789802266 0.7098091871307107
0.5070339115756052 0.6933381964647575 0.7080248214622655
0.50800431726148 0.6939123370229975 0.7062473672255218
0.5089747229473547 0.694471947744854 0.7044769024397353
0.5099451286332295 0.6950169779986437 0.7027135040956884
0.5109155343191043 0.6955473794599014 0.7009572481593327
0.5118859400049791 0.6960631061401356 0.6992082095759687
0.5128563456908539 0.6965641144155069 0.6974664622749605
0.5138267513767287 0.6970503630554363 0.6957320791749584
0.5147971570626035 0.6975218132510803 0.694005132189653
0.5157675627484783 0.6979784286437314 0.6922856922340294
0.5167379684343532 0.6984201753530481 0.6905738292311226
0.517708374120228 0.6988470220051618 0.6888696121192753
0.5186787798061028 0.6992589397606125 0.687173108859881
0.5196491854919775 0.699655902342104 0.6854843864456076
0.5206195911778523 0.7000378860620705 0.6838035109090934
0.5215899968637271 0.7004048698500286 0.6821305473321119
0.5225604025496018 0.7007568352797029 0.6804655598551927
0.5235308082354766 0.7010937665959099 0.6788086116876905
0.5245012139213514 0.701415650741187 0.6771597651182918
0.5254716196072262 0.7017224773821404 0.6755190815259648
0.526442025293101 0.7020142389355084 0.6738866213913174
0.5274124309789758 0.7022909305939132 0.6722624443083804
0.5283828366648506 0.7025525503512979 0.6706466089967936
0.5293532423507255 0.702799099028012 0.6690391733143808
0.5303236480366003 0.7030305802955564 0.6674401942701227
0.531294053722475 0.703247000700946 0.6658497280374949
0.5322644594083498 0.7034483696906992 0.6642678299681796
0.5332348650942246 0.7036346996344081 0.6626945546061328
0.5342052707800994 0.703806005847909 0.6611299557019967
0.5351756764659742 0.7039623066160088 0.6595740862278506
0.536146082151849 0.7041036232147663 0.6580269983922888
0.5371164878377238 0.7042299799333139 0.6564887436558118
0.5380868935235985 0.7043414040951911 0.654959372746527
0.5390572992094733 0.7044379260792021 0.653438935676143
0.5400277048953481 0.7045195793397492 0.6519274817562452
0.5409981105812229 0.7045864004266498 0.650425059614858
0.5419685162670977 0.7046384290044267 0.6489317172132505
0.5429389219529726 0.7046757078710352 0.6474475018630139
0.5439093276388474 0.7046982829760378 0.6459724602433684
0.5448797333247221 0.7047062034381951 0.6445066384187086
0.5458501390105969 0.7046995215624744 0.6430500818563641
0.5468205446964717 0.7046782928564469 0.6416028354445695
0.5477909503823465 0.7046425760460864 0.6401649435106402
0.5487613560682213 0.7045924330909219 0.6387364498393207
0.5497317617540961 0.7045279291985685 0.6373173976913272
0.5507021674399709 0.7044491328386034 0.6359078298220405
0.5516725731258456 0.7043561157557764 0.634507788500362
0.5526429788117204 0.7042489529825599 0.6331173155277081
0.5536133844975952 0.70412772285101 0.6317364522571424
0.55458379018347 0.7039925070039419 0.6303652396126236
0.5555541958693448 0.7038433904053985 0.6290037181083697
0.5565246015552197 0.703680461350424 0.6276519278683158
0.5574950072410945 0.7035038114740977 0.6263099086456677
0.5584654129269692 0.7033135357598685 0.624977699842526
0.559435818612844 0.7031097325471337 0.6236553405295853
0.5604062242987188 0.7028925035380891 0.6223428694658808
0.5613766299845936 0.7026619538038342 0.6210403251185942
0.5623470356704684 0.7024181917897169 0.6197477456828777
0.5633174413563432 0.7021613293199173 0.6184651691017179
0.564287847042218 0.7018914816012803 0.6171926330858056
0.5652582527280927 0.7016087672263678 0.6159301751334125
0.5662286584139675 0.7013133081757413 0.6146778325502574
0.5671990640998423 0.7010052298194678 0.6134356424693648
0.5681694697857171 0.7006846609178451 0.6122036418708832
0.569139875471592 0.7003517336213487 0.6109818676018792
0.5701102811574668 0.700006583469783 0.6097703563960752
0.5710806868433415 0.6996493493906605 0.608569144893535
0.5720510925292163 0.6992801736967822 0.6073782696602806
0.5730214982150911 0.698899202083037 0.6061977672078316
0.5739919039009659 0.6985065836224083 0.6050276740126623
0.5749623095868407 0.6981024707611958 0.6038680265355568
0.5759327152727155 0.6976870193134539 0.602718861240863
0.5769031209585903 0.6972603884546387 0.6015802146156316
0.577873526644465 0.6968227407144797 0.600452123188629
0.5788439323303398 0.6963742419690695 0.599334623549218
0.5798143380162146 0.6959150614321746 0.5982277523661002
0.5807847437020894 0.6954453716457825 0.5971315464058982
0.5817551493879642 0.6949653484698727 0.596046042551589
0.582725555073839 0.6944751710714298 0.5949712778207606
0.5836959607597139 0.693975021912702 0.5939072893836927
0.5846663664455886 0.6934650867387036 0.5928541145812579
0.5856367721314634 0.6929455545639784 0.5918117909426192
0.5866071778173382 0.6924166176586277 0.5907803562027333
0.587577583503213 0.6918784715336062 0.5897598483196381
0.5885479891890878 0.6913313149253044 0.5887503054915278
0.5895183948749626 0.690775349779412 0.5877517661735925
0.5904888005608374 0.6902107812340895 0.5867642690946315
0.5914592062467121 0.6896378176024411 0.5857878532734223
0.5924296119325869 0.6890566703543165 0.5848225580348427
0.5934000176184617 0.6884675540974337 0.5838684230257268
0.5943704233043365 0.6878706865578542 0.5829254882304679
0.5953408289902113 0.687266288559807 0.5819937939863461
0.5963112346760862 0.6866545840048897 0.581073380998574
0.597281640361961 0.6860357998506359 0.580164290355061
0.5982520460478357 0.6854101660884974 0.5792665635408829
0.5992224517337105 0.6847779157212218 0.5783802424524542
0.6001928574195853 0.6841392847396623 0.5775053694113914
0.6011632631054601 0.6834945120990271 0.5766419871780689
0.6021336687913349 0.6828438396945828 0.5757901389648503
0.6031040744772097 0.6821875123368334 0.5749498684489958
0.6040744801630845 0.6815257777261898 0.5741212197852449
0.6050448858489592 0.6808588864271403 0.5733042376180485
0.606015291534834 0.680187091841951 0.5724989670934695
0.6069856972207088 0.6795106501839112 0.5717054538707296
0.6079561029065836 0.6788298204501348 0.5709237441333928
0.6089265085924584 0.6781448643939431 0.5701538846002046
0.6098969142783333 0.6774560464968525 0.5693959225355442
0.6108673199642081 0.6767636339401757 0.5686499057595239
0.6118377256500828 0.6760678965762665 0.5679158826576929
0.6128081313359576 0.6753691068994238 0.5671939021903707
0.6137785370218324 0.6746675400164786 0.5664840139015823
0.6147489427077072 0.6739634736170776 0.5657862679276111
0.615719348393582 0.6732571879437016 0.5651007150051386
0.6166897540794568 0.6725489657614169 0.5644274064789901
0.6176601597653316 0.6718390923274057 0.5637663943094718
0.6186305654512063 0.6711278553602786 0.5631177310792838
0.6196009711370811 0.6704155450092047 0.5624814700000288
0.6205713768229559 0.6697024538228734 0.5618576649182833
0.6215417825088307 0.668988876718317 0.5612463703212522
0.6225121881947056 0.6682751109496171 0.5606476413419834
0.6234825938805804 0.6675614560765102 0.5600615337641488
0.6244529995664552 0.6668482139329248 0.5594881040263842
0.6254234052523299 0.666135688595474 0.5589274092261742
0.6263938109382047 0.6654241863519166 0.5583795071233053
0.6273642166240795 0.6647140156696233 0.557844456142845
0.6283346223099543 0.6640054871640618 0.5573223153776721
0.6293050279958291 0.6632989135673376 0.5568131445905457
0.6302754336817039 0.6625946096967926 0.5563170042157001
0.6312458393675787 0.6618928924237079 0.5558339553599757
0.6322162450534534 0.6611940806421244 0.5553640598034714
0.6331866507393282 0.6604984952378063 0.5549073799997165
0.634157056425203 0.6598064590573605 0.5544639790753685
0.6351274621110778 0.6591182968775605 0.5540339208294112
0.6360978677969527 0.6584343353748747 0.5536172697318769
0.6370682734828275 0.6577549030952319 0.5532140909220626
0.6380386791687023 0.657080330424044 0.552824450206261
0.639009084854577 0.656410949556512 0.5524484140549787
0.6399794905404518 0.6557470944682399 0.5520860495996566
0.6409498962263266 0.6550891008861701 0.5517374246288834
0.6419203019122014 0.6544373062598676 0.5514026075840959
0.6428907075980762 0.653792049733173 0.5510816675547637
0.643861113283951 0.6531536721162512 0.5507746742730582
0.6448315189698258 0.6525225158580473 0.550481698107998
0.6458019246557005 0.6518989250191776 0.5502028100590759
0.6467723303415753 0.6512832452452658 0.549938081749351
0.6477427360274501 0.6506758237407579 0.5496875854180137
0.648713141713325 0.6500770092432236 0.5494513939124219
0.6496835473991998 0.6494871519981659 0.549229580679591
0.6506539530850746 0.6489066037343529 0.5490222197571544
0.6516243587709494 0.6483357176396993 0.5488293857637767
0.6525947644568241 0.647774848337697 0.5486511538890205
0.6535651701426989 0.6472243518644304 0.5484875998826726
0.6545355758285737 0.646684585646171 0.5483388000435122
0.6555059815144485 0.6461559084775852 0.5482048312075298
0.6564763872003233 0.6456386805005475 0.5480857707355918
0.6574467928861981 0.6451332631835893 0.5479816965005472
0.6584171985720728 0.6446400193019935 0.5478926868737677
0.6593876042579476 0.6441593129185205 0.5478188207111367
0.6603580099438224 0.643691509364822 0.5477601773384626
0.6613284156296972 0.6432369752235019 0.5477168365363324
0.662298821315572 0.6427960783108632 0.5476888785243925
0.6632692270014469 0.6423691876603415 0.547676383945059
0.6642396326873217 0.6419566735066251 0.5476794338466571
0.6652100383731964 0.641558907270468 0.5476981096659825
0.6661804440590712 0.6411762615441999 0.5477324932102882
0.667150849744946 0.640809110077941 0.547782666638695
0.6681212554308208 0.6404578277665112 0.5478487124430147
0.6690916611166956 0.6401227906370467 0.5479307134280037
0.6700620668025704 0.6398043758373079 0.5480287526910216
0.6710324724884452 0.6395029616246908 0.5481429136011172
0.6720028781743199 0.6392189273559253 0.5482732797775198
0.6729732838601947 0.6389526534774652 0.5484199350675502
0.6739436895460695 0.6387045215165529 0.5485829635239482
0.6749140952319443 0.6384749140729619 0.5487624493815977
0.6758845009178192 0.6382642148113972 0.5489584770336845
0.676854906603694 0.6380728084545452 0.5491711310072465
0.6778253122895688 0.6379010807767694 0.549400495938147
0.6787957179754435 0.6377494185984267 0.5496466565454502
0.6797661236613183 0.637618209780787 0.549909697605215
0.6807365293471931 0.6375078432215552 0.5501897039236919
0.6817069350330679 0.6374187088509562 0.5504867603099344
0.6826773407189427 0.637351197628379 0.5508009515478236
0.6836477464048175 0.6373057015395491 0.5511323623674986
0.6846181520906923 0.6372826135942052 0.5514810774162037
0.685588557776567 0.637282327824266 0.5518471812285475
0.6865589634624418 0.6373052392824375 0.5522307581961763
0.6875293691483166 0.6373517440412633 0.5526318925368625
0.6884997748341914 0.6374222391925559 0.5530506682630097
0.6894701805200663 0.6375171228472012 0.5534871691495794
0.6904405862059411 0.6376367941352902 0.5539414787014331
0.6914109918918159 0.6377816532065428 0.5544136801200982
0.6923813975776906 0.6379521012309933 0.5549038562699654
0.6933518032635654 0.6381485403998896 0.5554120896439008
0.6943222089494402 0.638371373926777 0.5559384623282979
0.695292614635315 0.638621006048706 0.5564830559675588
0.6962630203211898 0.6388978420275471 0.5570459517280106
0.6972334260070646 0.6392022881513317 0.5576272302612619
0.6982038316929394 0.6395347517356095 0.5582269716670021
0.6991742373788141 0.6398956411247377 0.5588452554552474
0.7001446430646889 0.6402853656930815 0.5594821605080387
0.7011150487505637 0.6407043358460451 0.5601377650405913
0.7020854544364385 0.6411529630209025 0.5608121465619077
0.7030558601223134 0.6416316596873612 0.561505381834857
0.7040262658081882 0.6421408393477874 0.5622175468357169
0.704996671494063 0.6426809165370702 0.5629487167132005
0.7059670771799377 0.6432523068220205 0.5636989657469577
0.7069374828658125 0.6438554268002742 0.5644683673055659
0.7079078885516873 0.6444906940986126 0.5652569938040163
0.7088782942375621 0.6451585273706534 0.5660649166606962
0.7098486999234369 0.6458593462938285 0.5668922062538817
0.7108191056093117 0.6465935715655963 0.5677389318777485
0.7117895112951865 0.6473616248987933 0.5686051616978924
0.7127599169810612 0.6481639290160844 0.5694909627063988
0.713730322666936 0.6490009076434115 0.5703964006764286
0.7147007283528108 0.6498729855023792 0.5713215401163683
0.7156711340386857 0.6507805883015041 0.5722664442235283
0.7166415397245605 0.651724142726237 0.5732311748374079
0.7176119454104353 0.652704076427695 0.574215792392532
0.7185823510963101 0.6537208180100147 0.5752203558708726
0.7195527567821848 0.6547747970162461 0.5762449227538702
0.7205231624680596 0.6558664439127113 0.5772895489740527
0.7214935681539344 0.656996190071739 0.5783542888662757
0.7224639738398092 0.6581644677526909 0.5794391951185865
0.723434379525684 0.6593717100812054 0.58054431872273
0.7244047852115588 0.6606183510265624 0.5816697089243033
0.7253751908974336 0.6619048253770814 0.5828154131725747
0.7263455965833083 0.6632315687134825 0.5839814770699786
0.7273160022691831 0.6645990173801015 0.5851679443213011
0.728286407955058 0.6660076084538894 0.5863748566825618
0.7292568136409328 0.6674577797111011 0.5876022539096232
0.7302272193268076 0.6689499695915762 0.5888501737065189
0.7311976250126824 0.6704846171605408 0.5901186516735338
0.7321680306985572 0.6720621620678272 0.5914077212550465
0.7331384363844319 0.6736830445044253 0.5927174136871379
0.7341088420703067 0.6753477051562867 0.5940477579450014
0.7350792477561815 0.677056585155273 0.5953987806901527
0.7360496534420563 0.6788101260271802 0.5967705062174686
0.7370200591279311 0.6806087696367392 0.5981629564020612
0.7379904648138059 0.6824529581295008 0.5995761506460144
0.7389608704996806 0.6843431338705328 0.601010105824993
0.7399312761855554 0.686279739379829 0.6024648362347451
0.7409016818714302 0.6882632172643441 0.603940353537518
0.741872087557305 0.690294010146576 0.6054366667083978
0.7428424932431799 0.6923725605896133 0.6069537819816098
0.7438128989290547 0.6944993110185461 0.6084917027967737
0.7447833046149295 0.6966747036381838 0.6100504297451557
0.7457537103008042 0.6988991803469758 0.6116299605159293
0.746724115986679 0.7011731826470747 0.6132302898424575
0.7476945216725538 0.7034971515504413 0.6148514094486337
0.7486649273584286 0.7058715274809415 0.6164933079952827
0.7496353330443034 0.7082967501723365 0.6181559710266673
0.7506057387301782 0.7107732585621103 0.6198393809170938
0.751576144416053 0.7133014906810483 0.621543516817667
0.7525465501019277 0.7158818835385147 0.6232683546031902
0.7535169557878025 0.718514873003346 0.6250138668192625
0.7544873614736773 0.7212008936803068 0.6267800226295657
0.7554577671595522 0.7239403787820403 0.6285667877633847
0.756428172845427 0.7267337599964602 0.6303741244633818
0.7573985785313018 0.7295814673495149 0.6322019914336434
0.7583689842171766 0.7324839290632884 0.6340503437880272
0.7593393899030513 0.7354415714093663 0.6359191329988306
0.7603097955889261 0.7384548185574384 0.6378083068458144
0.7612802012748009 0.7415240924190771 0.6397178093655952
0.7622506069606757 0.7446498124866632 0.6416475808014381
0.7632210126465505 0.7478323956674079 0.6435975575534769
0.7641914183324253 0.7510722561124484 0.6455676721293807
0.7651618240183001 0.7543698050409853 0.6475578530955057
0.7661322297041748 0.7577254505594173 0.6495680250285342
0.7671026353900496 0.761139597475485 0.6515981084676652
0.7680730410759244 0.7646126471073623 0.6536480198673387
0.7690434467617993 0.7681449970877169 0.6557176715505597
0.7700138524476741 0.7717370411627046 0.6578069716628226
0.7709842581335489 0.7753891689859129 0.659915824126678
0.7719546638194237 0.779101765907223 0.6620441285969597
0.7729250695052984 0.7828752127566274 0.6641917804167067
0.7738954751911732 0.7867098856229824 0.6663586705738034
0.774865880877048 0.790606155627722 0.6685446856583674
0.7758362865629228 0.7945643886935486 0.670749707820912
0.7768066922487976 0.798584945308121 0.672973614731311
0.7777770979346724 0.802668180282763 0.6752162795385919
0.7787475036205472 0.8068144425062364 0.6774775708315964
0.7797179093064219 0.8110240746936015 0.6797573526005161
0.7806883149922967 0.815297413130227 0.6820554841993514
0.7816587206781715 0.8196347874109722 0.6843718203093097
0.7826291263640464 0.8240365201746234 0.686706210903176
0.7835995320499212 0.8285029268336231 0.6890585012106807
0.784569937735796 0.8330343152991688 0.6914285316848959
0.7855403434216708 0.8376309857017459 0.6938161379696893
0.7865107491075455 0.8422932301071773 0.6962211508682548
0.7874811547934203 0.8470213322282708 0.6986433963127615
0.7884515604792951 0.8518155671321481 0.7010826953351337
0.7894219661651699 0.8566762009433511 0.7035388640390057
0.7903923718510447 0.8616034905428412 0.7060117135728629
0.7913627775369195 0.866597683262972 0.7085010501044107
0.7923331832227943 0.8716590165785637 0.7110066747961843
0.793303588908669 0.8767877177942074 0.7135283837824441
0.7942739945945438 0.8819840037279 0.7160659681473649
0.7952444002804187 0.8872480803911541 0.7186192139045585
0.7962148059662935 0.8925801426657306 0.7211879019779515
0.7971852116521683 0.8979803739771113 0.7237718081840449
0.7981556173380431 0.9034489459648859 0.7263707032155803
0.7991260230239179 0.9089860181501968 0.7289843526266425
0.8000964287097926 0.9145917376003996 0.7316125168192175
0.8010668343956674 0.9202662385911226 0.7342549510312382
0.8020372400815422 0.9260096422658816 0.7369114053261331
0.803007645767417 0.9318220562934371 0.7395816245839139
0.8039780514532918 0.9377035745230845 0.7422653484938205
0.8049484571391666 0.9436542766380742 0.7449623115485376
0.8059188628250414 0.9496742278073226 0.7476722430400269
0.8068892685109161 0.9557634783356778 0.7503948670569768
0.8078596741967909 0.9619220633129006 0.7531299024839118
0.8088300798826658 0.9681500022615875 0.7558770630019568
0.8098004855685406 0.9744472987842755 0.7586360570913088
0.8107708912544154 0.9808139402099392 0.7614065880354163
0.8117412969402902 0.9872498972400973 0.7641883539268914
0.812711702626165 0.9937551235948099 0.7669810476751754
0.8136821083120397 1.0003295556587555 0.7697843570159782
0.8146525139979145 1.006973112127683 0.7725979645225147
0.8156229196837893 1.0136856936554512 0.7754215476185402
0.8165933253696641 1.0204671825019538 0.7782547785932248
0.8175637310555389 1.027317442182145 0.7810973246178639
0.8185341367414137 1.0342363171164848 0.783948847764455
0.8195045424272884 1.0412236322830208 0.7868090050261463
0.8204749481131632 1.048279192871445 0.7896774483395885
0.821445353799038 1.0554027839393303 0.7925538246091743
0.8224157594849129 1.0625941700709076 0.7954377757332148
0.8233861651707877 1.069853095038609 0.7983289386320399
0.8243565708566625 1.0771792814677104 0.801226945278048
0.8253269765425373 1.0845724305043367 0.8041314227277063
0.826297382228412 1.0920322214871583 0.8070419931555259
0.8272677879142868 1.0995583116230558 0.8099582738900131
0.8282381936001616 1.1071503356670602 0.8128798774515976
0.8292085992860364 1.1148079056068885 0.8158064115925718
0.8301790049719112 1.122530610352374 0.8187374793390177
0.831149410657786 1.1303180154300938 0.8216726790347506
0.8321198163436608 1.1381696626835278 0.8246116043872802
0.8330902220295355 1.1460850699790428 0.8275538445157838
0.8340606277154103 1.1540637309180346 0.8304989840011114
0.8350310334012851 1.1621051145555183 0.8334466029378127
0.83600143908716 1.1702086651255348 0.8363962769881986
0.8369718447730348 1.178373801773631 0.8393475774384344
0.8379422504589096 1.1865999182967717 0.8423000712566585
0.8389126561447844 1.194886382891015 0.8452533211531424
0.8398830618306591 1.2032325379072089 0.8482068856424722
0.8408534675165339 1.211637699615107 0.8511603191077678
0.8418238732024087 1.2201011579761605 0.8541131718669185
0.8427942788882835 1.2286221764253265 0.857064990240843
0.8437646845741583 1.2371999916622125 0.8600153166237687
0.8447350902600331 1.2458338134518774 0.8629636895555136
0.8457054959459079 1.2545228244355562 0.8659096437957803
0.8466759016317826 1.263266179951693 0.8688527104004322
0.8476463073176574 1.272063007867526 0.8717924167997715
0.8486167130035323 1.2809124084215526 0.8747282868787765
0.8495871186894071 1.28981345407718 0.8776598410593139
0.8505575243752819 1.298765189387875 0.8805865963842996
0.8515279300611567 1.3077666308740488 0.8835080666038015
0.8524983357470315 1.3168167669120574 0.8864237622630633
0.8534687414329062 1.3259145576355063 0.8893331907924414
0.854439147118781 1.3350589348492337 0.8922358565992373
0.8554095528046558 1.3442488019561654 0.8951312611613991
0.8563799584905306 1.3534830338973878 0.8980189031230926
0.8573503641764054 1.3627604771056436 0.9008982783921041
0.8583207698622802 1.3720799494725555 0.90376888023906
0.859291175548155 1.3814402403297963 0.9066301993984546
0.8602615812340297 1.3908401104444823 0.9094817241714409
0.8612319869199045 1.4002782920290175 0.912322940530381
0.8622023926057794 1.4097534887656165 0.9151533322251246
0.8631727982916542 1.4192643758457364 0.917972380890983
0.864143203977529 1.4288096000246528 0.9207795661583825
0.8651136096634038 1.4383877796913562 0.923574365764173
0.8660840153492786 1.4479975049540104 0.9263562556645416
0.8670544210351533 1.4576373377411278 0.9291247101495322
0.8680248267210281 1.4673058119186893 0.9318792019591132
0.8689952324069029 1.4770014334233132 0.9346192024007828
0.8699656380927777 1.4867226804117617 0.9373441814686616
0.8709360437786525 1.4964680034267843 0.9400536079640585
0.8719064494645273 1.5062358255795816 0.9427469496174543
0.8728768551504021 1.5160245427489545 0.9454236732118888
0.8738472608362768 1.5258325237972648 0.9480832447076976
0.8748176665221516 1.5356581108033687 0.9507251293685723
0.8757880722080265 1.5454996193125656 0.9533487918889028
0.8767584778939013 1.5553553386037007 0.9559536965223595
0.8777288835797761 1.5652235319734915 0.9585393072116846
0.8786992892656509 1.5751024370381348 0.961105087719639
0.8796696949515257 1.5849902660522688 0.9636505017610759
0.8806401006374004 1.594885206245322 0.9661750131360879
0.8816105063232752 1.6047854201753082 0.9686780858641938
0.88258091200915 1.6146890461000354 0.9711591843195146
0.8835513176950248 1.62459419836581 0.973617773366895
0.8845217233808996 1.6344989678135815 0.9760533184989236
0.8854921290667744 1.644401422202508 0.9784652859738154
0.8864625347526492 1.6542996066509625 0.9808531429540901
0.8874329404385239 1.6641915440948598 0.9832163576460193
0.8884033461243988 1.6740752357633357 0.985554399439776
0.8893737518102736 1.6839486616716284 0.9878667390502518
0.8903441574961484 1.693809781131142 0.990152848658483
0.8913145631820232 1.7036565332765363 0.9924122020536341
0.892284968867898 1.7134868376097963 0.9946442747754958
0.8932553745537728 1.723298594561099 0.9968485442574382
0.8942257802396475 1.7330896860663771 0.9990244899697666
0.8951961859255223 1.7428579761614118 1.0011715935634373
0.8961665916113971 1.752601311592295 1.00328933901406
0.8971369972972719 1.7623175224420633 1.005377212766157
0.8981074029831467 1.7720044227733518 1.007434703877604
0.8990778086690215 1.7816598112868083 1.0094613041642093
0.9000482143548962 1.791281471995082 1.0114565083443743
0.901018620040771 1.8008671749121479 1.0134198141837774
0.9019890257266459 1.810414676757701 1.0153507226400202
0.9029594314125207 1.8199217216763675 1.0172487380071953
0.9039298370983955 1.8293860419714725 1.0191133680602993
0.9049002427842703 1.8388053588530358 1.0209441241994497
0.9058706484701451 1.8481773831997441 1.0227405215938372
0.9068410541560198 1.8574998163345293 1.024502079325364
0.9078114598418946 1.8667703508134736 1.0262283205319045
0.9087818655277694 1.8759866712276445 1.0279187725501342
0.9097522712136442 1.8851464550175727 1.0295729670578626
0.910722676899519 1.8942473732999274 1.0311904402158258
0.9116930825853938 1.903287091706072 1.0327707328088598
0.9126634882712686 1.9122632712320826 1.0343133903864117
0.9136338939571433 1.9211735690997953 1.0358179634023286
0.9146042996430181 1.9300156396285342 1.0372840073538587
0.915574705328893 1.9387871351170158 1.0387110829198116
0.9165451110147678 1.9474857067350384 1.0400987560978168
0.9175155167006426 1.9561090054244892 1.0414465983406278
0.9184859223865174 1.9646546828092184 1.0427541866913992
0.9194563280723922 1.9731203921132583 1.0440211039179055
0.9204267337582669 1.9815037890870069 1.0452469386456065
0.9213971394441417 1.9898025329407554 1.0464312854895392
0.9223675451300165 1.9980142872851523 1.047573745184951
0.9233379508158913 2.0061367210780543 1.048673924716633
0.9243083565017661 2.0141675095772547 1.0497314374468922
0.9252787621876409 2.022104335298529 1.0507459032421007
0.9262491678735157 2.0299448889785117 1.0517169485977729
0.9272195735593904 2.037686870541803 1.0526442067621151
0.9281899792452653 2.045327990071801 1.053527317857986
0.9291603849311401 2.052865968784655 1.0543659290032201
0.9301307906170149 2.060298540005811 1.0551596944292507
0.9311011963028897 2.067623450148539 1.0559082755979952
0.9320716019887645 2.0748384596938982 1.0566113413169287
0.9330420076746393 2.0819413441715233 1.0572685678523106
0.934012413360514 2.088929895140665 1.057879639040499
0.9349828190463888 2.095801921170878 1.0584442463973152
0.9359532247322636 2.102555248821757 1.0589620892253928
0.9369236304181384 2.109187723621127 1.0594328747194754
0.9378940361040132 2.11569721104107 1.0598563180696003
0.938864441789888 2.1220815974711904 1.0602321425621337
0.9398348474757628 2.1283387911885114 1.0605600796785952
0.9408052531616375 2.1344667233233587 1.0608398691922405
0.9417756588475124 2.14046334882068 1.0610712592623364
0.9427460645333872 2.146326647396105 1.0612540065261087
0.943716470219262 2.152054624486209 1.0613878761882916
0.9446868759051368 2.1576453121923116 1.0614726421082543
0.9456572815910116 2.1630967702172192 1.0615080868846591
0.9466276872768864 2.1684070867942977 1.0614940019375987
0.9475980929627611 2.1735743796082567 1.0614301875881902
0.9485684986486359 2.1785967967070548 1.0613164531355648
0.9495389043345107 2.183472517404291 1.0611526169312424
0.9505093100203855 2.188199753171497 1.0609385064508237
0.9514797157062603 2.1927767485197536 1.0606739583629878
0.9524501213921351 2.197201781869979 1.0603588185957469
0.95342052707801 2.2014731664113616 1.0599929423999288
0.9543909327638846 2.205589250947308 1.0595761944098567
0.9553613384497595 2.209548420728364 1.0591084487011864
0.9563317441356343 2.213349098271485 1.0585895888458836
0.9573021498215091 2.2169897441651543 1.0580195079642996
0.9582725555073839 2.220468857859741 1.0573981087743263
0.9592429611932587 2.223784978442576 1.0567253036375963
0.9602133668791335 2.226936685397175 1.056001014602714
0.9611837725650082 2.2299225993461076 1.0552251734454805
0.962154178250883 2.2327413827769726 1.0543977217060982
0.9631245839367578 2.2353917407509494 1.0535186107233376
0.9640949896226326 2.2378724215934613 1.052587801665627
0.9650653953085074 2.2401822175664066 1.051605265559072
0.9660358009943822 2.2423199655215122 1.0505709833123735
0.967006206680257 2.2442845475343303 1.0494849457386202
0.9679766123661318 2.2460748915183966 1.0483471535739664
0.9689470180520066 2.2476899718191383 1.0471576174931523
0.9699174237378814 2.2491288097870656 1.0459163581218807
0.9708878294237562 2.250390474329834 1.0446234060460193
0.971858235109631 2.2514740824427935 1.0432788018176344
0.9728286407955058 2.2523787997175755 1.0418825959578426
0.9737990464813806 2.253103840828411 1.0404348489564719
0.9747694521672553 2.253648469995732 1.038935631268536
0.9757398578531301 2.254012001426786 1.0373850233075064
0.9767102635390049 2.2541937997328545 1.0357831154353923
0.9776806692248797 2.2541932803228186 1.0341300079496254
0.9786510749107545 2.254009909772719 1.032425811066743
0.9796214805966293 2.2536432061710574 1.0306706449028822
0.9805918862825042 2.2530927394395412 1.0288646394510816
0.9815622919683789 2.25235813162902 1.0270079345554075
0.9825326976542537 2.2514390571904097 1.0251006798818925
0.9835031033401285 2.2503352432203263 1.0231430348863169
0.9844735090260033 2.2490464696812706 1.021135168778824
0.9854439147118781 2.2475725695961692 1.0190772604853973
0.9864143203977529 2.245913429217065 1.0169694986061943
0.9873847260836276 2.244068988167877 1.0148120813707744
0.9883551317695024 2.2420392395610254 1.0126052165902082
0.9893255374553772 2.2398242300878604 1.0103491216061142
0.990295943141252 2.2374240600827533 1.0080440232366192
0.9912663488271268 2.2348388835608204 1.0056901577192767
0.9922367545130016 2.2320689082291736 1.0032877706509493
0.9932071601988764 2.2291143954716977 1.0008371169247041
0.9941775658847511 2.2259756603072827 0.9983384606637138
0.995147971570626 2.2226530713215737 0.9957920751522088
0.9961183772565008 2.2191470505721855 0.9931982427635043
0.9970887829423756 2.215458073467455 0.9905572548851268
0.9980591886282504 2.211586668618778 0.9878694118410719
0.9990295943141252 2.207533417666596 0.9851350228112215
1.0 2.2032989550801148 0.9823544057479562


==> data/isun_oe_wrn.dat <==
x id_density ood_density
0.01877140812575817 0.13469522136642625 1.3989528577447063
0.01975361892843509 0.1358157276709483 1.408810980001995
0.02073582973111201 0.13693128768140891 1.4186314455995275
0.021718040533788927 0.13804166781840485 1.4284126982859704
0.022700251336465846 0.13914663565911392 1.4381531854854026
0.023682462139142765 0.14024596005270124 1.447851358815718
0.024664672941819683 0.1413394112352856 1.4575056746070256
0.025646883744496602 0.1424267609443859 1.4671145944197828
0.02662909454717352 0.14350778253275515 1.4766765855623931
0.02761130534985044 0.1445822510815229 1.4861901216080362
0.028593516152527358 0.14564994351255783 1.4956536829104252
0.029575726955204277 0.14671063869996617 1.505065757118274
0.030557937757881196 0.14776411758064745 1.5144248396881594
0.03154014856055812 0.1488101632638187 1.5237294343955832
0.03252235936323503 0.14984856113943118 1.5329780538439048
0.03350457016591195 0.15087909898539673 1.54216921997092
0.03448678096858887 0.15190156707354524 1.5513014645528436
0.03546899177126579 0.1529157582742362 1.5603733297053677
0.03645120257394271 0.15392146815954613 1.5693833683816363
0.03743341337661962 0.15491849510495886 1.5783301448667735
0.038415624179296545 0.15590664038948357 1.5872122352687963
0.03939783498197347 0.15688570829412907 1.5960282280056153
0.04038004578465038 0.15785550619866537 1.6047767242878672
0.0413622565873273 0.15881584467660073 1.6134563385973668
0.04234446739000422 0.15976653758831233 1.6220656991608782
0.04332667819268114 0.16070740217226012 1.6306034484190015
0.04430888899535806 0.16163825913422675 1.639068243489928
0.04529109979803497 0.1625589327345182 1.6474587566277905
0.046273310600711895 0.16346925087306982 1.6557736756754153
0.04725552140338882 0.16436904517239853 1.6640117045112033
0.04823773220606573 0.16525815105834968 1.6721715634899426
0.04921994300874265 0.1661364078385851 1.6802519898773023
0.05020215381141957 0.16700365877876275 1.6882517382777762
0.05118436461409649 0.167859751176362 1.6961695810559005
0.05216657541677341 0.16870453643210798 1.7040043087504542
0.05314878621945032 0.16953787011895652 1.711754730481512
0.054130997022127245 0.1703596120485948 1.719419674350074
0.05511320782480417 0.17116962633542607 1.726997987830099
0.05609541862748108 0.17196778145799993 1.7344885381527395
0.057077629430158 0.17275395031786042 1.7418902126825775
0.05805984023283492 0.17352801029577805 1.749201919285665
0.05904205103551184 0.17428984330534478 1.7564225866891965
0.06002426183818876 0.1750393358439042 1.7635511648326028
0.06100647264086567 0.17577637904079935 1.770586625209933
0.061988683443542594 0.17650086870291712 1.7775279612033175
0.06297089424621952 0.17721270535751651 1.7843741884073472
0.06395310504889642 0.17791179429232734 1.7911243449442418
0.06493531585157335 0.1785980455929098 1.7977774917695877
0.06591752665425027 0.17927137417726774 1.8043327129685747
0.06689973745692719 0.1799316998277119 1.8107891160425116
0.06788194825960411 0.18057894721997148 1.8171458321855425
0.06886415906228102 0.18121304594955706 1.8234020165513727
0.06984636986495794 0.1818339305553758 1.8295568485099378
0.07082858066763487 0.18244154054060915 1.8356095318938364
0.07181079147031177 0.18303582039086108 1.841559295234461
0.0727930022729887 0.18361671958958864 1.8474053919876732
0.07377521307566562 0.18418419263083124 1.8531471007489555
0.07475742387834254 0.1847381990292551 1.8587837254579185
0.07573963468101946 0.18527870332753255 1.8643145955920806
0.07672184548369637 0.18580567510108054 1.8697390663498585
0.0777040562863733 0.18631908896018087 1.87505651882263
0.07868626708905022 0.18681892454951246 1.8802663601558633
0.07966847789172712 0.18730516654512241 1.8853680236992163
0.08065068869440405 0.1877778046488709 1.890360969145537
0.08163289949708097 0.18823683358038265 1.895244682658741
0.08261511029975789 0.18868225306654093 1.9000186769904877
0.08359732110243481 0.18911406782856577 1.904682491585651
0.08457953190511172 0.1895322875667124 1.9092356926765053
0.08556174270778864 0.18993692694263845 1.9136778733656692
0.08654395351046557 0.1903280055594793 1.9180086536976912
0.08752616431314247 0.190705547939681 1.9222276807193748
0.0885083751158194 0.19106958350063813 1.9263346285287293
0.08949058591849632 0.19142014652818737 1.9303291983126312
0.09047279672117324 0.1917572761480065 1.9342111183731534
0.09145500752385016 0.19208101629497365 1.9379801441425737
0.09243721832652707 0.1923914156805402 1.941636058187139
0.09341942912920399 0.19268852775817433 1.9451786701995135
0.09440163993188092 0.19297241068692858 1.9486078169800356
0.09538385073455782 0.19324312729319718 1.9519233624067698
0.09636606153723475 0.1935007450307114 1.9551251973944175
0.09734827233991167 0.1937453359388445 1.958213239842116
0.09833048314258859 0.19397697659927868 1.9611874345702223
0.09931269394526551 0.19419574809110068 1.9640477532460945
0.10029490474794242 0.19440173594438598 1.9667941942989862
0.10127711555061934 0.1945950300923368 1.9694267828240903
0.10225932635329626 0.19477572482203442 1.971945570475863
0.10324153715597317 0.19494391872387415 1.9743506353506306
0.1042237479586501 0.19509971463974218 1.9766420818586854
0.10520595876132702 0.19524321961000193 1.9788200405858607
0.10618816956400394 0.19537454481935443 1.9808846681447623
0.10717038036668086 0.19549380554163479 1.9828361470157325
0.10815259116935777 0.19560112108361064 1.9846746853776733
0.10913480197203469 0.1956966147278488 1.9864005169288281
0.11011701277471161 0.1957804136747085 1.9880139006976965
0.11109922357738852 0.19585264898353072 1.9895151208441553
0.11208143438006545 0.19591345551308245 1.9909044864509498
0.11306364518274237 0.19596297186131975 1.992182331305706
0.11404585598541929 0.19600134030453212 1.9933490136735936
0.11502806678809621 0.1960287067359266 1.9944049160607775
0.11601027759077312 0.19604522060371513 1.9953504449688424
0.11699248839345004 0.196051034848761 1.9961860306403483
0.11797469919612696 0.19604630584184568 1.996912126795632
0.11895690999880387 0.19603119332061064 1.9975292103610867
0.1199391208014808 0.1960058603262306 1.9980377811890608
0.12092133160415772 0.19597047313987423 1.9984383617695398
0.12190354240683464 0.19592520121900406 1.9987314969338172
0.12288575320951156 0.19587021713356878 1.9989177535503184
0.12386796401218847 0.19580569650213697 1.998997720212778
0.12485017481486539 0.1957318179280222 1.9989720069209536
0.12583238561754231 0.19564876293544722 1.998841244754063
0.12681459642021922 0.19555671590579146 1.9986060855371603
0.12779680722289616 0.1954558640139672 1.9982672015006262
0.12877901802557307 0.19534639716496655 1.9978252849330074
0.12976122882824997 0.19522850793061816 1.9972810478273695
0.1307434396309269 0.19510239148659483 1.9966352215214114
0.13172565043360382 0.19496824554970457 1.9958885563315258
0.13270786123628076 0.19482627031550573 1.9950418211810215
0.13369007203895766 0.19467666839627226 1.9940958032227334
0.13467228284163457 0.19451964475934516 1.9930513074562355
0.13565449364431148 0.1943554066658952 1.9919091563398488
0.13663670444698842 0.19418416361012622 1.9906701893977168
0.13761891524966535 0.19400612725894043 1.9893352628221077
0.13860112605234226 0.19382151139209125 1.9879052490712237
0.13958333685501917 0.19363053184284187 1.9863810364626993
0.14056554765769608 0.19343340643914714 1.984763528763036
0.141547758460373 0.1932303549453775 1.9830536447732017
0.14252996926304992 0.1930215990045948 1.9812523179106085
0.14351218006572686 0.1928073620813959 1.9793604957876976
0.14449439086840377 0.19258786940532918 1.9773791397873848
0.14547660167108067 0.19236334791489448 1.9753092246355541
0.1464588124737576 0.1921340262021309 1.9731517379708614
0.14744102327643452 0.19190013445779375 1.970907679912071
0.14842323407911145 0.19166190441712433 1.9685780626231442
0.14940544488178836 0.1914195693062092 1.9661639098763106
0.15038765568446527 0.19117336378892713 1.9636662566133616
0.1513698664871422 0.19092352391447753 1.9610861485053823
0.15235207728981912 0.19067028706548406 1.9584246415111526
0.15333428809249602 0.1904138919066631 1.9556828014344514
0.15431649889517296 0.1901545783340474 1.9528617034804687
0.15529870969784987 0.1898925874247508 1.9499624318115947
0.15628092050052678 0.1896281613872593 1.946986079102739
0.1572631313032037 0.18936154351223303 1.9439337460964736
0.15824534210588062 0.1890929781237985 1.9408065411581772
0.15922755290855756 0.18882271053131433 1.9376055798314233
0.16020976371123447 0.1885509869815854 1.9343319843937934
0.16119197451391137 0.18827805461150418 1.9309868834133972
0.1621741853165883 0.18800416140109522 1.9275714113062292
0.16315639611926522 0.18772955612693382 1.924086707894653
0.16413860692194215 0.18745448831591469 1.920533917967168
0.16512081772461906 0.18717920819933848 1.9169141908396974
0.16610302852729597 0.18690396666728934 1.9132286799185767
0.1670852393299729 0.1866290152232695 1.9094785422654819
0.16806745013264981 0.1863546059390607 1.905664938164453
0.16904966093532672 0.18608099140977735 1.901789030691249
0.17003187173800366 0.18580842470907774 1.8978519852852076
0.17101408254068057 0.1855371593445001 1.893854969323804
0.17199629334335748 0.1852674492128835 1.8897991517001107
0.1729785041460344 0.1849995485558415 1.8856857024033256
0.17396071494871132 0.18473371191524762 1.8815157921025565
0.17494292575138826 0.1844701940886979 1.8772905917340637
0.17592513655406516 0.1842092500849108 1.8730112720921008
0.17690734735674207 0.1839511350790254 1.8686790034235465
0.177889558159419 0.18369610436776138 1.8642949550265029
0.17887176896209592 0.18344441332439884 1.8598602948530127
0.17985397976477285 0.18319631735354255 1.8553761891160605
0.18083619056744976 0.1829520718456283 1.850843801901028
0.18181840137012667 0.18271193213113346 1.8462642947817345
0.1828006121728036 0.1824761534344551 1.84163882644125
0.18378282297548051 0.1822449908274141 1.8369685522975796
0.18476503377815742 0.18201869918234823 1.8322546241344186
0.18574724458083436 0.18179753312475763 1.8274981897370621
0.18672945538351127 0.18158174698546406 1.8227003925336591
0.18771166618618818 0.18137159475224854 1.817862371241882
0.1886938769888651 0.18116733002092972 1.8129852595212073
0.18967608779154202 0.18096920594585003 1.8080701856308576
0.19065829859421896 0.18077747518973392 1.8031182720936016
0.19164050939689586 0.18059238987288578 1.7981306353654476
0.19262272019957277 0.18041420152169343 1.7931083855114065
0.1936049310022497 0.18024316101640947 1.7880526258873874
0.19458714180492662 0.1800795185381762 1.7829644528283637
0.19556935260760355 0.17992352351526902 1.7778449553428615
0.19655156341028046 0.17977542456852708 1.7726952148139117
0.19753377421295737 0.1796354694559512 1.767516304706523
0.1985159850156343 0.1795039050164351 1.762309290281773
0.1994981958183112 0.17938097711261616 1.7570752283175997
0.20048040662098812 0.1792669305728193 1.7518151668363482
0.20146261742366506 0.17916200913207384 1.7465301448391886
0.20244482822634197 0.17906645537218654 1.7412211920474066
0.20342703902901887 0.17898051066085616 1.735889328650709
0.2044092498316958 0.17890441508980848 1.730535565062521
0.20539146063437272 0.17883840741194848 1.725160901682409
0.20637367143704965 0.17878272497751016 1.7197663286655884
0.20735588223972656 0.1787376036691997 1.7143528256996607
0.20833809304240347 0.1787032778363243 1.708921361788541
0.2093203038450804 0.17867998022790263 1.7034728950436526
0.21030251464775732 0.17866794192474994 1.698008372482407
0.21128472545043425 0.17866739227054473 1.69252872983401
0.21226693625311116 0.1786785588018701 1.687034891352598
0.21324914705578807 0.17870166717724092 1.681527769637746
0.214231357858465 0.17873694110511634 1.6760082654623356
0.2152135686611419 0.17878460227091134 1.6704772676078325
0.21619577946381882 0.1788448702630125 1.6649356527069348
0.21717799026649576 0.17891796249781516 1.6593842850936327
0.21816020106917267 0.17900409414379226 1.6538240166606613
0.21914241187184957 0.17910347804461876 1.648255686724342
0.2201246226745265 0.17921632464136053 1.6426801218967937
0.22110683347720342 0.17934284189376148 1.6370981359655343
0.22208904427988035 0.1794832352006436 1.6315105297804207
0.22307125508255726 0.17963770731944922 1.625918091147906
0.22405346588523417 0.1798064582849579 1.6203215947326295
0.2250356766879111 0.17998968532720053 1.6147218019662548
0.22601788749058802 0.1801875827886117 1.6091194609635724
0.22700009829326495 0.18040034204044958 1.6035153064457937
0.22798230909594186 0.18062815139852648 1.5979100596710325
0.22896451989861877 0.18087119603828233 1.5923044283718963
0.2299467307012957 0.18112965790925148 1.586699106700164
0.2309289415039726 0.18140371564895846 1.5810947751784885
0.23191115230664952 0.18169354449629563 1.5754921006590843
0.23289336310932646 0.18199931620442591 1.5698917362893254
0.23387557391200336 0.18232119895326288 1.5642943214842069
0.23485778471468027 0.18265935726158078 1.5587004819056038
0.2358399955173572 0.18301395189880668 1.5531108294482616
0.23682220632003412 0.1833851397965516 1.5475259622324442
0.23780441712271105 0.18377307395994005 1.5419464646031869
0.23878662792538796 0.1841779033787931 1.536372907136035
0.23976883872806487 0.1845997729387321 1.530805846649256
0.2407510495307418 0.1850388233322608 1.5252458262223867
0.24173326033341871 0.18549519096989273 1.5196933752210524
0.24271547113609565 0.1859690078913916 1.5141490093279892
0.24369768193877256 0.18646040167718866 1.5086132305801638
0.24467989274144947 0.18696949536004942 1.503086527411889
0.2456621035441264 0.1874964073370582 1.4975693747038787
0.2466443143468033 0.1880412512819921 1.4920622338380976
0.24762652514948022 0.18860413605816037 1.4865655527583665
0.24860873595215716 0.18918516563177748 1.4810797660365655
0.24959094675483406 0.18978443898595299 1.4756052949443765
0.250573157557511 0.1904020500353653 1.470142547530442
0.2515553683601879 0.19103808754170512 1.4646919187028287
0.2525375791628648 0.19169263502995884 1.4592537903167122
0.25351978996554175 0.19236577070561753 1.453828531267154
0.25450200076821866 0.19305756737288457 1.4484164975868619
0.25548421157089557 0.1937680923539671 1.4430180325488273
0.25646642237357253 0.19449740740952856 1.437633466773726
0.25744863317624944 0.19524556866038278 1.4322631183419667
0.25843084397892635 0.19601262651051446 1.4269072929102595
0.25941305478160326 0.19679862557150407 1.4215662838326053
0.26039526558428017 0.19760360458843898 1.4162403722855756
0.2613774763869571 0.19842759636739563 1.4109298273977653
0.262359687189634 0.19927062770456988 1.4056349063832898
0.2633418979923109 0.20013271931714144 1.4003558546792214
0.26432410879498786 0.20101388577595028 1.3950929060868325
0.26530631959766476 0.2019141354400681 1.3898462829165095
0.26628853040034167 0.20283347039334623 1.384616196136238
0.26727074120301864 0.2037718863830172 1.3794028455235212
0.26825295200569554 0.20472937276043301 1.374206419820588
0.26923516280837245 0.20570591242401767 1.3690270968928153
0.27021737361104936 0.20670148176451072 1.3638650438901758
0.27119958441372627 0.20771605061258502 1.358720417411628
0.2721817952164032 0.20874958218890582 1.3535933636723114
0.27316400601908014 0.20980203305671827 1.3484840186734093
0.27414621682175705 0.21087335307702704 1.3433925083745588
0.27512842762443396 0.21196348536644974 1.3383189488686933
0.27611063842711087 0.21307236625781162 1.3332634465591569
0.2770928492297878 0.2141999252635534 1.3282260983390013
0.27807506003246474 0.21534608504202435 1.3232069917723228
0.27905727083514165 0.21651076136672173 1.318206205277503
0.28003948163781855 0.2176938630985527 1.3132238083122336
0.28102169244049546 0.21889529216117418 1.3082598615602177
0.28200390324317237 0.22011494351947716 1.3033144171193882
0.2829861140458493 0.22135270516128222 1.2983875186915443
0.28396832484852624 0.22260845808229482 1.2934792017732812
0.28495053565120315 0.2238820762743831 1.288589493848067
0.28593274645388006 0.22517342671723917 1.2837184145793727
0.28691495725655697 0.22648236937346353 1.278865976004711
0.2878971680592339 0.22780875718713905 1.2740321827304777
0.28887937886191084 0.22915243608592994 1.2692170321274658
0.28986158966458775 0.2305132449867614 1.2644205145269418
0.29084380046726466 0.23189101580511998 1.2596426134171488
0.29182601126994157 0.23328557346801754 1.2548833056401507
0.2928082220726185 0.23469673593065457 1.2501425615888615
0.2937904328752954 0.23612431419682958 1.2454203454041863
0.29477264367797235 0.23756811234311553 1.240716615172118
0.29575485448064925 0.2390279275468428 1.2360313231207243
0.29673706528332616 0.24050355011791866 1.2313644158168684
0.29771927608600307 0.24199476353450386 1.2267158343625884
0.29870148688868 0.24350134448257163 1.222085514591007
0.29968369769135694 0.2450230628993755 1.2174733872616814
0.30066590849403385 0.24655968202083453 1.2128793782552716
0.30164811929671076 0.24811095843285294 1.2083034087674382
0.30263033009938767 0.24967664212659516 1.2037453955018576
0.3036125409020646 0.2512564765577111 1.1992052508622657
0.30459475170474154 0.2528501987095295 1.1946828831434226
0.30557696250741845 0.2544575391602088 1.1901781967209046
0.30655917331009536 0.25607822215386944 1.185691092239634
0.30754138411277226 0.25771196567567634 1.1812214668010497
0.3085235949154492 0.2593584815308775 1.1767692141488257
0.30950580571812614 0.2610174754277983 1.1723342248530506
0.31048801652080305 0.2626886470647673 1.1679163864927926
0.31147022732347995 0.2643716902209607 1.1635155838369466
0.31245243812615686 0.2660662928511431 1.159131699023283
0.31343464892883377 0.2677721371843012 1.1547646117356454
0.3144168597315107 0.2694888998261134 1.1504141993791717
0.31539907053418764 0.27121625186526743 1.1460803372535064
0.31638128133686455 0.27295385898354846 1.1417628987239057
0.31736349213954146 0.2747013815697108 1.1374617553901643
0.31834570294221837 0.27645847483706465 1.1331767772532972
0.3193279137448953 0.27822478894473957 1.128907832879922
0.32031012454757224 0.27999996912260083 1.1246547895642516
0.32129233535024915 0.2817836557997513 1.1204175134876495
0.32227454615292606 0.28357548473658034 1.1161958698756864
0.32325675695560296 0.2853750871603059 1.1119897231526303
0.3242389677582799 0.28718208990394767 1.1077989370933328
0.3252211785609568 0.2889961155486823 1.1036233749724178
0.32620338936363374 0.290816782569518 1.0994628997107878
0.32718560016631065 0.2926437054842128 1.0953173740193127
0.32816781096898756 0.29447649500538536 1.0911866605397316
0.32915002177166447 0.296314758195739 1.0870706219826736
0.3301322325743414 0.2981580986263242 1.0829691212627792
0.33111444337701834 0.30000611653777665 1.0788820216308663
0.33209665417969525 0.30185840900443595 1.0748091868031169
0.33307886498237216 0.30371457010127556 1.0707504810872392
0.33406107578504907 0.3055741910735608 1.0667057695055748
0.335043286587726 0.3074368605091417 1.0626749179151243
0.33602549739040294 0.30930216451329756 1.0586577931244476
0.33700770819307985 0.3111696868860412 1.0546542630074447
0.33798991899575676 0.31303900930179673 1.0506641966139438
0.33897212979843366 0.3149097114913364 1.0466874642771298
0.33995434060111057 0.31678137142590085 1.0427239377177513
0.34093655140378754 0.31865356550339435 1.0387734901451036
0.34191876220646444 0.32052586873654365 1.0348359963547937
0.34290097300914135 0.3223978549429334 1.0309113328232222
0.34388318381181826 0.32426909693680295 1.0269993777988424
0.34486539461449517 0.326139166722492 1.0231000113901179
0.3458476054171721 0.328007635689442 1.0192131156502262
0.34682981621984904 0.3298740748086205 1.0153385746584795
0.34781202702252595 0.331738054830274 1.011476274598461
0.34879423782520286 0.3335991464828879 1.007626103832888
0.34977644862787977 0.33545692067323046 1.003787952975196
0.3507586594305567 0.33731094868737993 0.9999617149578522
0.35174087023323364 0.33916080239259533 0.9961472850974042
0.35272308103591055 0.3410060544399338 0.9923445611562779
0.35370529183858745 0.3428462784674762 0.9885534434013233
0.35468750264126436 0.3446810493040383 0.9847738346591346
0.35566971344394127 0.3465099431732664 0.9810056403681581
0.3566519242466182 0.34833253789796204 0.9772487686275894
0.35763413504929514 0.35014841310453876 0.9735031302431031
0.35861634585197205 0.3519571504274661 0.9697686387694164
0.35959855665464896 0.35375833371358717 0.9660452105497177
0.36058076745732587 0.35555154922617815 0.9623327647519861
0.3615629782600028 0.35733638584862026 0.9586312234022162
0.36254518906267974 0.35911243528756603 0.9549405114146002
0.36352739986535665 0.3608792922754599 0.9512605566186672
0.36450961066803356 0.3626365547723022 0.9475912897834337
0.36549182147071047 0.36438382416650633 0.9439326446385905
0.3664740322733874 0.3661207054747503 0.9402845578927598
0.36745624307606434 0.3678468075406648 0.9366469692488553
0.36843845387874125 0.3695617432322573 0.9330198214165981
0.36942066468141815 0.37126512963793057 0.929403060122204
0.37040287548409506 0.3729565882609675 0.9257966341153067
0.37138508628677197 0.3746357452123737 0.9222004951731393
0.37236729708944893 0.376302231401933 0.918614598102033
0.37334950789212584 0.37795568272736274 0.9150389007362687
0.37433171869480275 0.37959574026144355 0.9114733639343261
0.37531392949747966 0.3812220504369995 0.9079179515725839
0.37629614030015657 0.38283426522961395 0.9043726305365198
0.3772783511028335 0.3844320423379491 0.9008373707094489
0.37826056190551044 0.3860150453615586 0.8973121449588655
0.37924277270818735 0.387582943976079 0.8937969291204271
0.38022498351086426 0.38913541410567243 0.8902917019796456
0.38120719431354116 0.3906721380926171 0.8867964452513246
0.3821894051162181 0.39219280486392405 0.8833111435568145
0.38317161591889504 0.393697110094876 0.8798357843991186
0.38415382672157194 0.39518475636937334 0.8763703581359369
0.38513603752424885 0.39665545333698266 0.8729148579506654
0.38611824832692576 0.3981089178665766 0.8694692798214466
0.38710045912960267 0.39954487419647317 0.866033622488301
0.3880826699322796 0.4009630540809606 0.8626078874184165
0.38906488073495654 0.40236319693311 0.8591920787696437
0.39004709153763345 0.40374504996378846 0.8557862033522589
0.39102930234031036 0.4051083683167658 0.8523902705890624
0.39201151314298727 0.40645291519982957 0.8490042924738661
0.3929937239456642 0.40777846201181617 0.8456282835284259
0.39397593474834114 0.40908478846547264 0.842262260757895
0.39495814555101805 0.4103716827060601 0.8389062436048497
0.39594035635369496 0.41163894142562074 0.8355602539019444
0.39692256715637186 0.41288636997283196 0.8322243158232732
0.39790477795904877 0.4141137824583619 0.8288984558344856
0.39888698876172574 0.4153210018556607 0.8255827026417245
0.39986919956440264 0.416507860097118 0.8222770871394517
0.40085141036707955 0.4176741981655127 0.8189816423572126
0.40183362116975646 0.4188198661806918 0.8156964034054145
0.40281583197243337 0.4199447234814293 0.8124214074201714
0.40379804277511033 0.42104863870238424 0.8091566935072778
0.40478025357778724 0.4221314898461246 0.8059023026853828
0.40576246438046415 0.4231931643501583 0.8026582778284076
0.40674467518314106 0.42423355914891164 0.7994246636072833
0.40772688598581797 0.42525258073063127 0.7962015064310647
0.4087090967884949 0.42625014518915133 0.7929888543874722
0.40969130759117184 0.427226178270497 0.7897867571829368
0.41067351839384875 0.4281806154142798 0.7865952660821933
0.41165572919652565 0.4291134017898714 0.7834144338474837
0.41263793999920256 0.4300244923273065 0.7802443146774408
0.41362015080187947 0.4309138517429072 0.7770849641456836
0.41460236160455644 0.4317814545596009 0.7739364391392142
0.41558457240723334 0.43262728512191767 0.7707987977966423
0.41656678320991025 0.4334513376056494 0.7676720994463141
0.41754899401258716 0.4342536160221684 0.764556404544383
0.41853120481526407 0.4350341342173929 0.7614517746128949
0.419513415617941 0.4357929158653994 0.7583582721779207
0.42049562642061794 0.43652999445668283 0.7552759607078052
0.42147783722329485 0.4372454132810702 0.752204904551573
0.42246004802597176 0.43793922540529356 0.7491451688775468
0.42344225882864867 0.4386114936452395 0.7460968196122232
0.4244244696313256 0.4392622905328835 0.74305992337946
0.42540668043400254 0.43989169827793567 0.7400345474400172
0.42638889123667945 0.44049980872421407 0.7370207596314995
0.42737110203935635 0.44108672330078036 0.734018628308747
0.42835331284203326 0.4416525529678575 0.7310282222847139
0.42933552364471017 0.44219741815757313 0.7280496107718853
0.43031773444738713 0.44272144870955815 0.7250828633242662
0.43129994525006404 0.4432247838014449 0.7221280497799888
0.43228215605274095 0.4437075718743086 0.7191852402045692
0.43326436685541786 0.4441699705530986 0.7162545048348675
0.43424657765809477 0.4446121465621105 0.7133359140237695
0.43522878846077173 0.44503427563555487 0.7104295381856378
0.43621099926344864 0.44543654242327446 0.7075354477425633
0.43719321006612555 0.445819140391684 0.7046537130714493
0.43817542086880246 0.446182271719977 0.7017844044519589
0.43915763167147936 0.44652614719168493 0.6989275920153634
0.4401398424741563 0.44685098608164986 0.6960833456943069
0.44112205327683324 0.4471570160384838 0.6932517351735273
0.44210426407951015 0.4474444729625955 0.6904328298415601
0.44308647488218705 0.44771360087986306 0.6876266987434356
0.44406868568486396 0.44796465181102835 0.684833410534413
0.44505089648754087 0.4481978856369095 0.6820530334347565
0.44603310729021783 0.44841356995950893 0.6792856351855858
0.44701531809289474 0.4486119799591182 0.6765312830058176
0.44799752889557165 0.4487933982474995 0.6737900435502074
0.44897973969824856 0.44895811471725305 0.6710619828685259
0.44996195050092547 0.44910642638745996 0.6683471663658669
0.4509441613036024 0.4492386372457072 0.6656456587641129
0.45192637210627934 0.4493550580865936 0.6629575240645685
0.45290858290895625 0.44945600634682553 0.6602828255117676
0.45389079371163316 0.44954180593700455 0.6576216255584678
0.45487300451431006 0.44961278707022834 0.6549739858318475
0.455855215316987 0.44966928608760265 0.6523399671008947
0.45683742611966394 0.449711645280788 0.6497196292450184
0.45781963692234084 0.4497402127116956 0.6471130312238563
0.45880184772501775 0.44975534202944345 0.6445202310483155
0.45978405852769466 0.44975739228470324 0.6419412857528202
0.46076626933037157 0.4497467277415444 0.6393762513687815
0.46174848013304853 0.4497237176869166 0.6368251828992832
0.46273069093572544 0.4496887362378721 0.6342881342949896
0.46371290173840235 0.44964216214667396 0.6317651584312556
0.46469511254107926 0.44958437860390466 0.6292563070864503
0.46567732334375617 0.44951577303970014 0.6267616309214847
0.46665953414643313 0.4494367369232556 0.6242811794605295
0.46764174494911004 0.44934766556070926 0.6218150010729245
0.46862395575178695 0.4492489578915496 0.6193631429562608
0.46960616655446386 0.4491410162836785 0.6169256511206349
0.47058837735714076 0.44902424632725074 0.6145025703740558
0.47157058815981767 0.4488990566274341 0.612093944308998
0.47255279896249464 0.44876585859621865 0.6096998152900808
0.47353500976517154 0.4486250662434061 0.6073202244428676
0.47451722056784845 0.44847709596691726 0.6049552116437595
0.47549943137052536 0.44832236634255557 0.6026048155109727
0.47648164217320227 0.4481612979133435 0.6002690733965893
0.47746385297587923 0.4479943129785947 0.597948021379642
0.47844606377855614 0.4478218353828246 0.5956416942602357
0.47942827458123305 0.4476442903046595 0.5933501255546779
0.48041048538390996 0.4474621040458627 0.5910733474915847
0.48139269618658687 0.447275703820615 0.5888113910089688
0.4823749069892638 0.44708551754518683 0.5865642857522527
0.48335711779194074 0.4468919736281274 0.5843320600732127
0.48433932859461765 0.44669550076110753 0.5821147410298161
0.48532153939729455 0.4464965277105486 0.5799123543869272
0.48630375019997146 0.4462954831101594 0.5777249246178597
0.48728596100264837 0.44609279525452394 0.5755524749067508
0.48826817180532534 0.4458888918938533 0.5733950271517291
0.48925038260800224 0.44568420003004416 0.5712526019688499
0.49023259341067915 0.4454791457141536 0.5691252186967705
0.49121480421335606 0.44527415384543567 0.5670128954021365
0.49219701501603297 0.4450696479720391 0.564915648885657
0.49317922581870993 0.444866050093512 0.5628334946888327
0.49416143662138684 0.44466378046521704 0.5607664471013124
0.49514364742406375 0.444463257404782 0.5587145191688497
0.49612585822674066 0.44426489710070954 0.5566777227018284
0.49710806902941757 0.4440691134232489 0.554656068284327
0.49809027983209453 0.44387631773765357 0.5526495652836991
0.49907249063477144 0.4436869187199363 0.550658221860627
0.5000547014374483 0.443501322175224 0.5486820449796341
0.5010369122401253 0.44331993085882854 0.5467210404200151
0.5020191230428022 0.44314314430013896 0.5447752127871596
0.5030013338454791 0.4429713586294263 0.5428445655242374
0.503983544648156 0.44280496640768624 0.5409291009242142
0.5049657554508329 0.442644356459593 0.5390288201421751
0.5059479662535098 0.442489913709682 0.5371437232079145
0.5069301770561867 0.442342019021841 0.5352738090387785
0.5079123878588636 0.4422010490422089 0.5334190754527103
0.5088945986615406 0.44206737604557206 0.5315795191814942
0.5098768094642175 0.4419413677853437 0.5297551358841485
0.5108590202668944 0.4418233873472038 0.527945920160447
0.5118412310695714 0.44171379300649405 0.526151865564548
0.5128234418722483 0.4416129380894364 0.5243729646186891
0.5138056526749252 0.44152117083825315 0.5226092088269312
0.5147878634776022 0.4414388342802634 0.5208605886889216
0.5157700742802791 0.4413662661010257 0.5191270937136485
0.516752285082956 0.44130379852159174 0.517408712433165
0.5177344958856329 0.441251758179938 0.5157054324162489
0.5187167066883098 0.4412104660166362 0.5140172402819857
0.5196989174909867 0.4411802371648201 0.5123441217132374
0.5206811282936636 0.4411613808445005 0.5106860614699854
0.5216633390963406 0.44115420026128804 0.5090430434025165
0.5226455498990175 0.4411589925095674 0.5074150504644306
0.5236277607016944 0.44117604848016695 0.505802064725451
0.5246099715043713 0.4412056527725728 0.5042040673840167
0.5255921823070482 0.44124808361172013 0.5026210387796319
0.5265743931097251 0.44130361276940283 0.5010529584049577
0.5275566039124021 0.44137250549033025 0.4994998049176245
0.528538814715079 0.4414550204228659 0.4979615561517485
0.5295210255177559 0.44155140955446837 0.4964381891291325
0.5305032363204328 0.4416619181518631 0.49492968007014115
0.5314854471231097 0.4417867847059622 0.4934360044042256
0.5324676579257867 0.4419262408815486 0.49195713678008796
0.5334498687284636 0.44208051147173943 0.4904930510754757
0.5344320795311405 0.44224981435723976 0.4890437204065818
0.5354142903338174 0.4424343604703897 0.48760911713705224
0.5363965011364943 0.44263435376400956 0.4861892128865749
0.5373787119391713 0.44284999118505075 0.484783978539053
0.5383609227418482 0.4430814626530352 0.4833933842503455
0.5393431335445251 0.4433289510432913 0.482017399455567
0.540325344347202 0.44359263217496897 0.4806559928759411
0.5413075551498789 0.44387267480382075 0.47930913252519963
0.5422897659525558 0.44416924061974145 0.47797678571552366
0.5432719767552328 0.44448248424903625 0.4766589190630175
0.5442541875579097 0.44481255326140334 0.47535549849271536
0.5452363983605866 0.44515958818160073 0.4740664892431168
0.5462186091632635 0.4455237225057775 0.4727918558702474
0.5472008199659404 0.4459050827224211 0.47153156225124637
0.5481830307686174 0.4463037883379086 0.4702855715874757
0.5491652415712943 0.4467199519066062 0.4690538464071609
0.5501474523739712 0.4471536790654848 0.46783634856755224
0.5511296631766481 0.44760506857320964 0.4666330392566211
0.552111873979325 0.4480742123536502 0.4654438789942858
0.553094084782002 0.4485611955437706 0.46426882763317845
0.5540762955846789 0.449066096545846 0.46310784435895247
0.5550585063873558 0.44958898708394196 0.4619608876901386
0.5560407171900327 0.45012993226461334 0.46082791547755875
0.5570229279927096 0.4506889906417512 0.45970888490330075
0.5580051387953865 0.4512662142855233 0.4586037524792687
0.5589873495980635 0.4518616488553384 0.4575124740453118
0.5599695604007404 0.45247533367676235 0.45643500476694737
0.5609517712034173 0.45310730182233466 0.4553712991326852
0.5619339820060942 0.45375758019618473 0.45432131095096845
0.5629161928087711 0.45442618962239645 0.4532849933467392
0.563898403611448 0.45511314493703586 0.4522622987576495
0.564880614414125 0.4558184550837595 0.4512531789299207
0.5658628252168019 0.45654212321292537 0.4502575849138767
0.5668450360194788 0.45728414678412393 0.44927546705916216
0.5678272468221557 0.4580445176720416 0.4483067750096575
0.5688094576248326 0.45882322227556965 0.4473514576981143
0.5697916684275096 0.4596202416300696 0.4464094633405259
0.5707738792301865 0.4604355515227047 0.4454807394302485
0.5717560900328634 0.4612691226107427 0.4445652327318929
0.5727383008355403 0.46212092054273746 0.4436628892750077
0.5737205116382172 0.4629909060824937 0.44277365434757004
0.5747027224408942 0.4638790352357112 0.441897472489306
0.5756849332435711 0.4647852593792218 0.44103428748485934
0.576667144046248 0.4657095253927046 0.4401840423568308
0.5776493548489249 0.46665177579278927 0.4393466793587078
0.5786315656516018 0.46761194886943835 0.4385221399677066
0.5796137764542788 0.46858997882450637 0.4377103648775494
0.5805959872569557 0.4695857959123712 0.4369112939911953
0.5815781980596326 0.47059932658253284 0.4361248664135523
0.5825604088623095 0.47163049362407045 0.4353510204441897
0.5835426196649864 0.4726792163118508 0.4345896935700726
0.5845248304676633 0.4737454105543853 0.4338408224583445
0.5855070412703403 0.4748289890432176 0.43310434294917993
0.5864892520730172 0.47592986140373883 0.4323801900487289
0.5874714628756941 0.4770479343473242 0.43166829792217887
0.588453673678371 0.4781831118246688 0.4309685998869541
0.5894358844810479 0.47933529518022727 0.4302810284060809
0.5904180952837249 0.4805043833076382 0.42960551508173533
0.5914003060864018 0.48169027280602034 0.4289419906490041
0.5923825168890787 0.4828928581370439 0.4282903849698737
0.5933647276917556 0.48411203178264955 0.4276506270274798
0.5943469384944325 0.48534768440331766 0.42702264492063025
0.5953291492971095 0.48659970499677196 0.426406365858634
0.5963113600997864 0.48786798105701384 0.42580171615645046
0.5972935709024633 0.4891523987335697 0.42520862123018643
0.5982757817051402 0.49045284299085534 0.42462700559296046
0.5992579925078171 0.4917691977675371 0.42405679285115844
0.6002402033104941 0.49310134613579 0.42349790570109797
0.601222414113171 0.4944491704603505 0.4229502659261286
0.6022046249158479 0.4958125525572495 0.4224137943941814
0.6031868357185248 0.49719137385212886 0.4218884110557959
0.6041690465212017 0.4985855155380339 0.4213740349426349
0.6051512573238786 0.49999485873258576 0.42087058416651796
0.6061334681265556 0.5014192846344268 0.4203779759189821
0.6071156789292325 0.5028586746788454 0.4198961264713933
0.6080978897319094 0.5043129106924741 0.41942495117562684
0.6090801005345863 0.5057818750469841 0.4189643644653304
0.6100623113372632 0.5072654508116536 0.4185142798577909
0.6110445221399402 0.5087635219047367 0.41807460995641804
0.6120267329426171 0.5102759732435448 0.4176452664538588
0.613008943745294 0.5118026908931311 0.41722616013576413
0.6139911545479709 0.5133435622135119 0.41681720088521323
0.6149733653506478 0.514898476005327 0.41641829768781474
0.6159555761533247 0.5164673226538596 0.41602935863749557
0.6169377869560017 0.5180499942713315 0.4156502909429888
0.6179199977586786 0.5196463848374064 0.4152810009350333
0.6189022085613555 0.5212563903378046 0.4149213940742933
0.6198844193640324 0.5228799089009665 0.41457137496000834
0.6208666301667093 0.5245168409327043 0.41423084733938503
0.6218488409693863 0.5261670892487418 0.41389971411773163
0.6228310517720632 0.5278305592051028 0.4135778773693518
0.6238132625747401 0.5295071588262767 0.41326523834919465
0.624795473377417 0.5311967989310871 0.4129616975052733
0.6257776841800939 0.5328993932562194 0.41266715449185215
0.6267598949827708 0.5346148585773428 0.4123815081834089
0.6277421057854478 0.5363431148277773 0.41210465668937346
0.6287243165881247 0.5380840852146485 0.41183649736964295
0.6297065273908016 0.539837696332482 0.411576926850879
0.6306887381934785 0.5416038782742089 0.41132584104358116
0.6316709489961554 0.5433825647395107 0.4110831351599412
0.6326531597988324 0.5451736931404915 0.4108487037324721
0.6336353706015093 0.5469772047046193 0.4106224406334096
0.6346175814041862 0.548793044574927 0.41040423909488655
0.6355997922068631 0.5506211619074116 0.4101939917298685
0.63658200300954 0.5524615099656348 0.4099915905538526
0.637564213812217 0.5543140462124809 0.4097969270073153
0.6385464246148939 0.5561787323990561 0.40960989197890885
0.6395286354175708 0.5580555346507108 0.4094303758293932
0.6405108462202477 0.5599444235501753 0.40925826841629653
0.6414930570229246 0.5618453742177875 0.4090934591192916
0.6424752678256016 0.5637583663888067 0.40893583686628104
0.6434574786282785 0.5656833844878115 0.4087852901601738
0.6444396894309554 0.5676204177001712 0.4086417071063474
0.6454219002336323 0.5695694600406093 0.4085049754407725
0.6464041110363092 0.5715305104188261 0.40837498255879634
0.6473863218389861 0.5735035727022276 0.4082516155445581
0.648368532641663 0.5754886557757465 0.40813476120102904
0.64935074344434 0.5774857735987668 0.4080243060806551
0.6503329542470169 0.5794949452591832 0.40792013651658643
0.6513151650496938 0.5815161950245878 0.40782213865447164
0.6522973758523707 0.5835495523906353 0.4077301984848019
0.6532795866550477 0.5855950521265902 0.4076442018757811
0.6542617974577246 0.587652734318078 0.40756403460670176
0.6552440082604015 0.5897226444070954 0.4074895824018042
0.6562262190630784 0.5918048332292806 0.4074207309645982
0.6572084298657553 0.5938993570485008 0.4073573660126226
0.6581906406684322 0.596006277588782 0.4072993733126173
0.6591728514711092 0.5981256620636287 0.40724663871608713
0.6601550622737861 0.600257583202765 0.40719904819522706
0.661137273076463 0.6024021192763498 0.4071564878791874
0.6621194838791399 0.6045593541167169 0.4071188440906509
0.6631016946818169 0.6067293771376715 0.4070860033826922
0.6640839054844938 0.6089122833514106 0.407057852575897
0.6650661162871707 0.6111081733831156 0.4070342787957084
0.6660483270898476 0.6133171534832682 0.40701516950997485
0.6670305378925245 0.615539335537747 0.40700041256666647
0.6680127486952014 0.6177748370757677 0.40698989623173787
0.6689949594978783 0.6200237812757259 0.40698350922709897
0.6699771703005553 0.6222862969689946 0.4069811407686679
0.6709593811032322 0.6245625186417529 0.40698268060447695
0.6719415919059091 0.6268525864349046 0.40698801905279525
0.672923802708586 0.6291566461421454 0.4069970470402445
0.673906013511263 0.6314748492062573 0.40700965613986617
0.6748882243139399 0.6338073527136883 0.40702573860912006
0.6758704351166168 0.6361543193874902 0.40704518742777207
0.6768526459192937 0.6385159175786805 0.40706789633564516
0.6778348567219706 0.6408923212561008 0.40709375987019836
0.6788170675246475 0.6432837099948413 0.4071226734039051
0.6797992783273245 0.6456902689632933 0.4071545331813908
0.6807814891300014 0.6481121889089185 0.4071892363563074
0.6817636999326783 0.6505496661427886 0.4072266810279031
0.6827459107353552 0.6530029025229692 0.4072667662772604
0.6837281215380321 0.6554721054368188 0.40730939220316825
0.6847103323407091 0.657957487782284 0.40735445995759567
0.685692543143386 0.660459267948237 0.4074018717807329
0.6866747539460629 0.6629776697939411 0.4074515310355726
0.6876569647487398 0.6655129226277119 0.407503342241994
0.6886391755514167 0.6680652611848289 0.40755721111032034
0.6896213863540936 0.670634925604771 0.4076130445743192
0.6906035971567706 0.6732221614078429 0.4076707508236115
0.6915858079594475 0.6758272194712436 0.4077302393354602
0.6925680187621244 0.678450356004654 0.40779142090590853
0.6935502295648013 0.6810918325253855 0.40785420768023317
0.6945324403674782 0.6837519158331621 0.4079185131826889
0.6955146511701552 0.6864308779845801 0.4079842523455093
0.6964968619728321 0.6891289962673054 0.40805134153713707
0.697479072775509 0.6918465531740555 0.40811969858965436
0.6984612835781859 0.6945838363764187 0.40818924282538666
0.6994434943808628 0.6973411386985453 0.40825989508264776
0.7004257051835397 0.7001187580907727 0.40833157774060586
0.7014079159862167 0.7029169976032043 0.40840421474323757
0.7023901267888936 0.705736165359283 0.4084777316223463
0.7033723375915705 0.7085765745294136 0.4085520555196215
0.7043545483942474 0.7114385433046286 0.40862711520771033
0.7053367591969244 0.714322394870355 0.40870284111028043
0.7063189699996013 0.7172284573802882 0.40877916532104963
0.7073011808022782 0.7201570639303948 0.4088560216217585
0.7082833916049551 0.7231085525330707 0.4089333454990668
0.709265602407632 0.7260832660914391 0.4090110741603501
0.7102478132103089 0.729081552373832 0.409089146548376
0.7112300240129859 0.732103763988423 0.4091675033548427
0.7122122348156628 0.7351502583580335 0.40924608703275966
0.7131944456183397 0.738221397695091 0.40932484180765144
0.7141766564210166 0.7413175489767446 0.40940371368756917
0.7151588672236935 0.7444390839201046 0.4094826504718938
0.7161410780263705 0.7475863789575916 0.409561601758914
0.7171232888290474 0.750759815212387 0.40964051895216635
0.7181054996317243 0.7539597784739166 0.40971935526552167
0.7190877104344012 0.7571866591733792 0.4097980657270086
0.7200699212370781 0.7604408523592393 0.40987660718135965
0.721052132039755 0.7637227576726628 0.4099549382912706
0.722034342842432 0.7670327793228262 0.41003301953736515
0.7230165536451089 0.7703713260620718 0.4101108132168504
0.7239987644477858 0.7737388111608096 0.41018828344086355
0.7249809752504627 0.7771356523821306 0.41026539613049856
0.7259631860531397 0.7805622719560428 0.4103421190115057
0.7269453968558166 0.7840190965532537 0.4104184216076633
0.7279276076584935 0.7875065572584222 0.41049427523281623
0.7289098184611704 0.7910250895427876 0.41056965298158
0.7298920292638473 0.7945751332360743 0.4106445297187038
0.7308742400665242 0.7981571324975877 0.4107188820671014
0.7318564508692011 0.8017715357863809 0.41079268839454136
0.7328386616718781 0.8054187958303903 0.41086592879900447
0.733820872474555 0.8090993695944239 0.41093858509270653
0.7348030832772319 0.8128137182468764 0.4110106407847959
0.7357852940799088 0.8165623071250463 0.41108208106272437
0.7367675048825858 0.8203456056989219 0.4111528927723011
0.7377497156852627 0.8241640875333122 0.41122306439643835
0.7387319264879396 0.8280182302481509 0.41129258603258995
0.7397141372906165 0.8319085154768592 0.41136144936890057
0.7406963480932934 0.8358354288226009 0.41142964765906853
0.7416785588959703 0.8397994598122539 0.41149717569593824
0.7426607696986472 0.843801101847985 0.4115640297838303
0.7436429805013242 0.8478408521562075 0.4116302077096282
0.7446251913040011 0.851919211733791 0.4116957087126281
0.745607402106678 0.8560366852913279 0.41176053345317537
0.7465896129093549 0.8601937811932867 0.4118246839800957
0.7475718237120319 0.8643910113948661 0.41188816369694636
0.7485540345147088 0.8686288913753617 0.4119509773270994
0.7495362453173857 0.8729079400678715 0.4120131308776783
0.7505184561200626 0.8772286797851087 0.4120746316023693
0.7515006669227395 0.8815916361411835 0.4121354879631261
0.7524828777254164 0.8859973379690926 0.41219570959079305
0.7534650885280934 0.8904463172337636 0.41225530724466597
0.7544472993307703 0.8949391089404228 0.412314292771017
0.7554295101334472 0.8994762510380909 0.41237267906060865
0.7564117209361241 0.9040582843179907 0.4124304800052195
0.757393931738801 0.9086857523066754 0.4124877104532116
0.758376142541478 0.9133592011536348 0.4125443861641642
0.7593583533441549 0.9180791795131995 0.4126005237626038
0.7603405641468318 0.922846238420513 0.4126561406908559
0.7613227749495087 0.9276609311613618 0.4127112551610542
0.7623049857521856 0.93252381313564 0.41276588610633064
0.7632871965548625 0.937435441714269 0.4128200531312215
0.7642694073575395 0.9423963760893108 0.41287377646132206
0.7652516181602164 0.9474071771171004 0.412927076892218
0.7662338289628933 0.9524684071541785 0.41297997573773193
0.7672160397655702 0.9575806298858037 0.41303249477751347
0.7681982505682472 0.9627444101468482 0.4130846562040134
0.7691804613709241 0.9679603137348723 0.41313648256887053
0.770162672173601 0.9732289072151751 0.4131879967287516
0.7711448829762779 0.9785507577176129 0.4132392217906777
0.7721270937789548 0.9839264327250085 0.41329018105687526
0.7731093045816317 0.9893564998529408 0.4133408979691881
0.7740915153843086 0.9948415266207479 0.4133913960530877
0.7750737261869856 1.0003820802135406 0.4134416988613199
0.7760559369896625 1.0059787272350635 0.4134918299172291
0.7770381477923394 1.0116320334512319 0.4135418126577929
0.7780203585950163 1.0173425635241677 0.4135916703764119
0.7790025693976933 1.0231108807365874 0.41364142616549404
0.7799847802003702 1.0289375467063808 0.4136911028588665
0.7809669910030471 1.0348231210912484 0.4137407229740655
0.781949201805724 1.0407681612832407 0.41379030865453564
0.7829314126084009 1.0467732220930765 0.4138398816117846
0.7839136234110778 1.0528388554241486 0.4138894630675318
0.7848958342137548 1.058965609936041 0.41393907369589134
0.7858780450164317 1.065154030697524 0.4139887335656334
0.7868602558191086 1.0714046588288904 0.414038462082562
0.7878424666217855 1.0777180311335615 0.41408827793205055
0.7888246774244625 1.084094679718899 0.4141381990217814
0.7898068882271394 1.0905351316061458 0.41418824242472163
0.7907890990298163 1.0970399083294669 0.4142384243223874
0.7917713098324932 1.1036095255240241 0.41428875994842834
0.7927535206351701 1.1102444925030963 0.4143392635325793
0.793735731437847 1.1169453118241879 0.41438994824501973
0.794717942240524 1.123712478844165 0.41444082614117805
0.7957001530432009 1.1305464812634152 0.41449190810702785
0.7966823638458778 1.1374477986590412 0.4145432038049119
0.7976645746485547 1.144416902007171 0.414594721619936
0.7986467854512316 1.1514542531944003 0.4146464686069746
0.7996289962539086 1.1585603045184505 0.4146984504383244
0.8006112070565855 1.1657354981781352 0.4147506713520507
0.8015934178592624 1.172980265752745 0.414803134101062
0.8025756286619393 1.1802950276709072 0.4148558399029528
0.8035578394646162 1.187680192669154 0.41490878839065537
0.8045400502672931 1.1951361572402395 0.41496197756393616
0.80552226106997 1.2026633050714586 0.41501540374177626
0.806504471872647 1.2102620064730918 0.41506906151567324
0.8074866826753239 1.2179326177972045 0.4151229437039019
0.8084688934780008 1.2256754808469992 0.41517704130676825
0.8094511042806777 1.2334909222769619 0.4152313434628962
0.8104333150833547 1.2413792529840701 0.41528583740657843
0.8114155258860316 1.249340767490277 0.4153405084262308
0.8123977366887085 1.2573757433166364 0.41539533982398047
0.8133799474913854 1.265484440349295 0.4154503128764234
0.8143621582940623 1.2736671001977287 0.41550540679658465
0.8153443690967392 1.2819239455455338 0.41556059869711226
0.8163265798994161 1.2902551794941426 0.41561586355473873
0.8173087907020931 1.2986609848998336 0.41567117417603744
0.81829100150477 1.3071415237044441 0.415726501164509
0.8192732123074469 1.3156969362601683 0.41578181288902194
0.8202554231101238 1.324327340648911 0.41583707545364157
0.8212376339128008 1.3330328319966105 0.4158922526688684
0.8222198447154777 1.3418134817830123 0.41594730602432245
0.8232020555181546 1.3506693371473906 0.4160021946628889
0.8241842663208315 1.3596004201906808 0.41605687535635977
0.8251664771235084 1.3686067272745859 0.4161113024825896
0.8261486879261853 1.3776882283181635 0.41616542800419476
0.8271308987288623 1.3868448660924628 0.41621920144881064
0.8281131095315392 1.3960765555137822 0.41627256989094
0.8290953203342161 1.4053831829360979 0.4163254779354012
0.830077531136893 1.4147646054433394 0.41637786770240653
0.83105974193957 1.4242206501420516 0.4164296788142817
0.8320419527422469 1.4337511134551386 0.4164808483838498
0.8330241635449238 1.4433557604173015 0.41653131100449553
0.8340063743476007 1.453034323972848 0.4165809987419211
0.8349885851502776 1.4627865042765489 0.4166298411276167
0.8359707959529545 1.4726119679982463 0.4166777651540521
0.8369530067556314 1.4825103476318946 0.41672469527160727
0.8379352175583084 1.4924812408097778 0.4167705533872501
0.8389174283609853 1.5025242096226146 0.41681525886497484
0.8398996391636622 1.5126387799462955 0.4168587285280085
0.8408818499663391 1.5228244407760325 0.41690087666279624
0.8418640607690161 1.5330806435686344 0.41694161502476934
0.842846271571693 1.543406801593725 0.4169808528459078
0.8438284823743699 1.5538022892946692 0.4170184968440965
0.8448106931770468 1.5642664416599992 0.417054451234283
0.8457929039797237 1.574798553606129 0.41708861774144007
0.8467751147824006 1.5853978793721917 0.4171208956153315
0.8477573255850775 1.596063631927767 0.41715118164708553
0.8487395363877545 1.6067949823943617 0.41717937018757295
0.8497217471904314 1.6175910594814331 0.4172053531675902
0.8507039579931083 1.6284509489377792 0.41722902011984336
0.8516861687957853 1.639373693019155 0.4172502582027291
0.8526683795984622 1.650358289972895 0.4172689522259088
0.8536505904011391 1.6614036935404297 0.4172849846776686
0.854632801203816 1.672508812478463 0.41729823575405833
0.8556150120064929 1.6836725100997003 0.41730858338980154
0.8565972228091698 1.6948936038339135 0.41731590329096524
0.8575794336118467 1.706170864810169 0.41732006896938134
0.8585616444145237 1.7175030174610788 0.41732095177880435
0.8595438552172006 1.7288887391498426 0.4173184209527967
0.8605260660198775 1.7403266598209104 0.417312343644324
0.8615082768225544 1.7518153616750836 0.41730258496704475
0.8624904876252314 1.7633533788698286 0.4172890080382824
0.8634726984279083 1.7749391972455768 0.4172714740236573
0.8644549092305852 1.7865712540788525 0.417249842183362
0.8654371200332621 1.7982479378629033 0.4172239699200621
0.866419330835939 1.8099675881166477 0.4171937128283975
0.8674015416386159 1.821728495222672 0.417158924746066
0.8683837524412928 1.8335289002949866 0.41711945780646503
0.8693659632439698 1.845366995077245 0.4170751624928663
0.8703481740466467 1.857240921872161 0.4170258876941022
0.8713303848493236 1.8691487735027572 0.4169714807617305
0.8723125956520005 1.8810885933060988 0.4169117875686602
0.8732948064546775 1.893058375160232 0.41684665256920067
0.8742770172573544 1.9050560635448006 0.41677591886051246
0.8752592280600313 1.9170795536360932 0.4166994282454247
0.8762414388627082 1.9291266914369811 0.4166170212965916
0.8772236496653851 1.9411952739423577 0.4165285374219524
0.878205860468062 1.953283049340557 0.4164338149314671
0.879188071270739 1.965387717251318 0.41633269110508647
0.8801702820734159 1.9775069290006875 0.4162250022619316
0.8811524928760928 1.9896382879333745 0.4161105838306357
0.8821347036787697 2.0017793497629284 0.4159892704208236
0.8831169144814466 2.0139276229601517 0.41586089589568187
0.8840991252841236 2.026080569180102 0.41572529344558673
0.8850813360868005 2.0382356037279767 0.41558229566275073
0.8860635468894774 2.050390096064239 0.4154317346168447
0.8870457576921543 2.0625413703491726 0.41527344193155974
0.8880279684948312 2.074686706027135 0.4151072488620637
0.8890101792975081 2.086823338450711 0.4149329863733129
0.889992390100185 2.098948459544869 0.4147504852191749
0.890974600902862 2.111059218511297 0.4145595760223195
0.8919568117055389 2.123152722572989 0.41436008935483726
0.8929390225082158 2.1352260377590966 0.4141518558195331
0.8939212333108928 2.147276189730092 0.41393470613185984
0.8949034441135697 2.159300164643201 0.4137084712024381
0.8958856549162466 2.1712949100580357 0.4134729822201209
0.8968678657189235 2.183257335882318 0.41322807073555545
0.8978500765216004 2.195184315357545 0.4129735687451915
0.8988322873242773 2.2070726860844196 0.4127093087756962
0.8998144981269542 2.218919251087805 0.412435123968719
0.9007967089296312 2.2307207799209294 0.4121508481659636
0.9017789197323081 2.242474009808576 0.4118563159945175
0.902761130534985 2.254175646828808 0.4115513629523878
0.9037433413376619 2.265822367132956 0.41123582549419546
0.9047255521403389 2.2774108182033457 0.4109095411169805
0.9057077629430158 2.288937620148309 0.4105723484460623
0.9066899737456927 2.3003993670340006 0.4102240873209122
0.9076721845483696 2.3117926282523733 0.409864598880981
0.9086543953510465 2.32311394992483 0.4094937256514384
0.9096366061537234 2.3343598563407664 0.40911131162876596
0.9106188169564003 2.34552685143046 0.40871720236615966
0.9116010277590773 2.35661142027148 0.4083112450586876
0.9125832385617542 2.3676100306278696 0.4078932886281521
0.9135654493644311 2.378519134521343 0.40746318380760893
0.9145476601671081 2.389335169833595 0.407020783225488
0.915529870969785 2.400054561938844 0.4065659414892698
0.9165120817724619 2.410673725365701 0.4060985152686632
0.9174942925751388 2.4211890654873955 0.4056183633782371
0.9184765033778157 2.431596980239332 0.40512534685945456
0.9194587141804926 2.4418938618629653 0.4046193290620592
0.9204409249831695 2.452076098674892 0.4041001757247656
0.9214231357858464 2.4621400768600625 0.4035677550552015
0.9224053465885234 2.47208218228797 0.40302193780905743
0.9233875573912003 2.481898802350577 0.40246259736838896
0.9243697681938772 2.491586327820858 0.4018896098190292
0.9253519789965542 2.5011411547306412 0.4013028540270585
0.9263341897992311 2.510559686266455 0.4007022117142881
0.927316400601908 2.519838334682141 0.4000875675327067
0.9282986114045849 2.5289735232268225 0.39945880913784687
0.9292808222072618 2.537961688086906 0.398815827261023
0.9302630330099387 2.5467992803406667 0.398158515780396
0.9312452438126156 2.5554827679240923 0.3974867717908212
0.9322274546152926 2.5640086376064124 0.3968004956724316
0.9332096654179695 2.5723733969739495 0.39609959115791776
0.9341918762206464 2.5805735764207687 0.3953839653984577
0.9351740870233233 2.5886057311445656 0.39465352902825596
0.9361562978260003 2.596466443146357 0.3939081962276506
0.9371385086286772 2.604152323232328 0.3931478847847483
0.9381207194313541 2.6116600130163614 0.39237251615554414
0.939102930234031 2.6189861869215783 0.3915820155224927
0.9400851410367079 2.6261275541794 0.3907763118514865
0.9410673518393848 2.633080860824435 0.3899553379472107
0.9420495626420617 2.6398428916836267 0.38911903050683094
0.9430317734447387 2.6464104723580673 0.38826733017198434
0.9440139842474156 2.652780471195763 0.3874001815790378
0.9449961950500925 2.658949801253816 0.3865175334075783
0.9459784058527694 2.664915422248322 0.3856193384271056
0.9469606166554464 2.6706743424903765 0.3847055535418934
0.9479428274581233 2.6762236208065415 0.38377613983399245
0.9489250382608002 2.6815603684421454 0.38283106260433997
0.9499072490634771 2.686681750945788 0.3818702914119558
0.950889459866154 2.6915849900333866 0.3808938001111906
0.9518716706688309 2.696267365430243 0.3799015668870055
0.9528538814715078 2.700726216689387 0.3788935742882557
0.9538360922741848 2.7049589449847082 0.37786980925895614
0.9548183030768617 2.708963014877253 0.3768302631675064
0.9558005138795386 2.7127359560530873 0.37577493183385435
0.9567827246822156 2.7162753650312195 0.37470381555457766
0.9577649354848925 2.7195789068400167 0.37361691912586703
0.9587471462875694 2.7226443166605914 0.3725142518643903
0.9597293570902463 2.7254694014356846 0.3713958276260261
0.9607115678929232 2.7280520414425493 0.3702616648224484
0.9616937786956001 2.7303901918284046 0.3691117864355506
0.962675989498277 2.732481884107016 0.3679462200296977
0.963658200300954 2.73432522761502 0.3667649977617946
0.9646404111036309 2.735918410926629 0.36556815638916207
0.9656226219063078 2.7372597032253747 0.3643557372752114
0.9666048327089847 2.7383474556315877 0.3631277863929138
0.9675870435116617 2.7391801024843523 0.36188435432605537
0.9685692543143386 2.739756162576693 0.36062549626827733
0.9695514651170155 2.7400742403428073 0.35935127201989847
0.9705336759196924 2.740133026996191 0.35806174598251533
0.9715158867223693 2.739931301617518 0.3567569871513857
0.9724980975250462 2.7394679321912188 0.3554370691055942
0.9734803083277231 2.7387418765897262 0.354102069996001
0.9744625191304 2.737752183504387 0.3527520725309842
0.975444729933077 2.7364979933220814 0.35138716395997427
0.9764269407357539 2.7349785389466974 0.3500074360547952
0.9774091515384309 2.7331931465645627 0.3486129850888136
0.9783913623411078 2.7311412363530483 0.3472039118139115
0.9793735731437847 2.7288223231315984 0.34578032143529297
0.9803557839464616 2.7262360169544664 0.34434232358413286
0.9813379947491385 2.7233820236445143 0.3428900322880889
0.9823202055518154 2.7202601452674826 0.3414235659396861
0.9833024163544923 2.716870280546141 0.3399430472625948
0.9842846271571692 2.713212425213901 0.33844860327581644
0.9852668379598462 2.7092866723073614 0.3369403652557997
0.9862490487625231 2.7050932123974794 0.33541846869650654
0.9872312595652 2.7006323337589637 0.33388305326744777
0.988213470367877 2.695904422477689 0.33233426276971517
0.9891956811705539 2.690909962495831 0.3307722450900328
0.9901778919732308 2.6856495355946364 0.3291971521528505
0.9911601027759077 2.6801238213146643 0.3276091398705122
0.9921423135785846 2.674333596813468 0.3260083680915216
0.9931245243812615 2.6682797366607316 0.3243950005469375
0.9941067351839384 2.661963212570922 0.3227692047949276
0.9950889459866153 2.6553850930735483 0.32113115216351457
0.9960711567892923 2.6485465431212494 0.3194810176915428
0.9970533675919692 2.6414488236359257 0.31781898006790454
0.9980355783946461 2.634093290993179 0.3161452215690564
0.9990177891973231 2.62648139644545 0.3144599279948631
1.0 2.618614685484233 0.312763288602808


==> data/svhn_macs_allconv.dat <==
x id_density ood_density
0.022299502044916153 0.13780803711426814 4.005882611792622
0.023278181222048368 0.13901932079649953 4.031953996839545
0.024256860399180586 0.1402329036463581 4.057389336974482
0.0252355395763128 0.14144869058899032 4.08217583149017
0.02621421875344502 0.14266658599165624 4.1063010354245035
0.027192897930577234 0.14388649367845563 4.129752871326015
0.02817157710770945 0.14510831694511228 4.152519640668468
0.029150256284841664 0.1463319585738088 4.174590034898655
0.030128935461973882 0.14755732084807996 4.1959531461021955
0.0311076146391061 0.14878430556776226 4.216598477272475
0.032086293816238315 0.15001281406399924 4.236515952168613
0.03306497299337053 0.15124274721431152 4.2556959247487915
0.034043652170502745 0.15247400545772405 4.274129188165889
0.035022331347634966 0.15370648880996293 4.29180698331311
0.036001010524767174 0.15494009687871504 4.308721006907866
0.036979689701899396 0.1561747288789602 4.324863419102799
0.03795836887903161 0.15741028364837595 4.3402268506137105
0.038937048056163825 0.15864665966281702 4.35480440935462
0.03991572723329605 0.15988375505187727 4.368589686571154
0.040894406410428255 0.16112146761453117 4.381576762464055
0.04187308558756048 0.16235969483486565 4.393760211295477
0.04285176476469269 0.163598333897903 4.405135105971296
0.043830443941824906 0.16483728170551615 4.4156970220938465
0.04480912311895713 0.16607643489244836 4.425442041479774
0.045787802296089336 0.16731568984243358 4.434366755139008
0.04676648147322156 0.1685549427044281 4.442468265711262
0.04774516065035377 0.1697940894089564 4.449744189357569
0.04872383982748599 0.17103302568457426 4.456192657105011
0.0497025190046182 0.17227164707445813 4.461812315643694
0.05068119818175042 0.1735098489531232 4.466602327575807
0.05165987735888264 0.1747475265432756 4.470562371117514
0.052638556536014854 0.17598457493280556 4.473692639255102
0.05361723571314707 0.17722088909192582 4.475993838357713
0.05459591489027928 0.1784563638904613 4.477467186249834
0.0555745940674115 0.17969089411529543 4.478114409747377
0.05655327324454372 0.1809243744879789 4.477937741662161
0.057531952421675935 0.18215669968250575 4.476939917280176
0.05851063159880815 0.18338776434326368 4.475124170319985
0.059489310775940364 0.18461746310316282 4.472494228378239
0.06046798995307258 0.18584569060194955 4.469054307870035
0.0614466691302048 0.18707234150471044 4.464809108472604
0.062425348307337016 0.18829731052057105 4.459763807081631
0.06340402748446923 0.18952049242159663 4.453924051289768
0.06438270666160145 0.19074178206189832 4.447295952398286
0.06536138583873366 0.19196107439695062 4.439886077972711
0.06634006501586587 0.19317826450312622 4.4317014439544025
0.0673187441929981 0.1943932475974514 4.422749506340472
0.06829742337013031 0.1956059190575869 4.413038152444948
0.06927610254726252 0.1968161744420406 4.402575691754812
0.07025478172439474 0.19802390951061496 4.391370846394861
0.07123346090152696 0.1992290202450927 4.379432741215984
0.07221214007865917 0.20043140287016734 4.366770893521874
0.07319081925579139 0.2016309538746184 4.353395202449576
0.07416949843292361 0.20282757003274002 4.339315938019796
0.07514817761005582 0.20402114842602023 4.324543729873135
0.07612685678718803 0.20521158646507923 4.309089555708855
0.07710553596432025 0.20639878191186475 4.292964729443127
0.07808421514145247 0.20758263290211196 4.276180889103863
0.07906289431858468 0.20876303796806397 4.258749984479614
0.0800415734957169 0.20993989606145966 4.240684264540239
0.08102025267284912 0.21111310657678803 4.221996264647089
0.08199893184998133 0.21228256937481024 4.202698793570828
0.08297761102711355 0.2134481848063492 4.182804920334947
0.08395629020424578 0.21460985373634942 4.162327960903274
0.08493496938137798 0.21576747756820397 4.141281464729666
0.0859136485585102 0.2169209582683502 4.119679201188366
0.08689232773564241 0.21807019839113226 4.0975351459031675
0.08787100691277464 0.2192151011039282 4.074863466993789
0.08884968608990684 0.22035557021254312 4.051678511257702
0.08982836526703906 0.22149151018686114 4.0279947903054385
0.09080704444417129 0.222622826186757 4.003826966667492
0.0917857236213035 0.22374942408826357 3.979189839890627
0.09276440279843572 0.22487121050999045 3.954098332641281
0.09374308197556792 0.22598809283979013 3.9285674768335306
0.09472176115270015 0.227099979261667 3.9026123997988247
0.09570044032983237 0.22820677878292342 3.876248310514552
0.09667911950696458 0.22930840126153876 3.8494904859079937
0.0976577986840968 0.2304047574337734 3.822354257252136
0.098636477861229 0.23149575894199131 3.7948549966693355
0.09961515703836123 0.23258131836269558 3.7670081037585157
0.10059383621549345 0.2336613492347666 3.7388289923612246
0.10157251539262566 0.23473576608789656 3.710333077481392
0.10255119456975788 0.23580448447121127 3.681535762373291
0.10352987374689009 0.23686742098206834 3.652452425811769
0.10450855292402231 0.23792449329502402 3.623098409558262
0.10548723210115452 0.23897562019095703 3.593489006035748
0.10646591127828674 0.24002072158633883 3.5636394462252112
0.10744459045541896 0.2410597185626378 3.5335648877957926
0.10842326963255117 0.24209253339584885 3.5032804034801273
0.10940194880968339 0.24311908958613004 3.472800969706046
0.1103806279868156 0.24413931188754018 3.442141455495063
0.11135930716394782 0.2451531263378576 3.4113166116377185
0.11233798634108004 0.24616046028847077 3.3803410601551707
0.11331666551821225 0.24716124243432286 3.3492292840558675
0.11429534469534447 0.2481554028438977 3.31799561739565
0.11527402387247668 0.24914287298923135 3.2866542356489865
0.1162527030496089 0.25012358577593 3.2552191463984546
0.11723138222674112 0.2510974755731834 3.223704180349098
0.11821006140387333 0.2520644782437528 3.192122982673575
0.11918874058100555 0.2530245311739165 3.1604890046935754
0.12016741975813776 0.2539775733033558 3.128815495902276
0.12114609893526998 0.25492354515496657 3.097115496332125
0.1221247781124022 0.2558623888645699 3.06540182927161
0.12310345728953441 0.25679404821051033 3.0336870943341316
0.12408213646666663 0.2577184686431193 3.0019836608815273
0.12506081564379884 0.25863559731402325 2.9703036618042113
0.12603949482093108 0.2595453831052785 2.938658987659413
0.12701817399806328 0.2604477766583091 2.9070612811683416
0.1279968531751955 0.26134273040263273 2.875521932072716
0.12897553235232773 0.2622301985843452 2.8440520723503995
0.1299542115294599 0.2631101372943514 2.8126625717895832
0.13093289070659214 0.2639825044963129 2.7813640339201973
0.13191156988372435 0.26484726005429565 2.750166792301013
0.13289024906085656 0.26570436576009576 2.719080907160195
0.1338689282379888 0.26655378536021396 2.6881161623867245
0.134847607415121 0.2673954845824691 2.657282062869657
0.1358262865922532 0.268229431162214 2.626587832181642
0.13680496576938544 0.26905559486813974 2.596042410602878
0.13778364494651765 0.2698739475276457 2.565654453481104
0.13876232412364986 0.27068446305174515 2.5354323299229287
0.1397410033007821 0.27148711745949095 2.5053841218114434
0.1407196824779143 0.2722818889018933 2.4755176231446137
0.1416983616550465 0.2730687576853101 2.4458403396886936
0.14267704083217875 0.2738477062942834 2.4163594889405715
0.14365572000931096 0.27461871941379995 2.3870820003925597
0.14463439918644316 0.2753817839509519 2.3580145160929944
0.1456130783635754 0.2761368890559782 2.329163391495611
0.14659175754070758 0.276884026142659 2.3005346965905065
0.14757043671783981 0.2776231889080413 2.272134217309139
0.14854911589497202 0.27835437335147495 2.2439674571958004
0.14952779507210426 0.27907757779293507 2.216039639337527
0.15050647424923647 0.27979280289060865 2.1883557085444734
0.15148515342636867 0.2805000516577214 2.160920333772467
0.15246383260350088 0.281199329478588 2.133737910779347
0.15344251178063312 0.28189064412385556 2.106812565006573
0.15442119095776533 0.2825740057649271 2.0801481546774654
0.15539987013489753 0.2832494269875416 2.0537482741033033
0.15637854931202977 0.28391692280448355 2.0276162571885163
0.15735722848916198 0.2845765106674122 2.0017551811260135
0.15833590766629418 0.28522821047778024 1.9761678702737617
0.15931458684342642 0.28587204459683163 1.9508569002036005
0.16029326602055863 0.2865080378546495 1.9258246019133145
0.16127194519769084 0.2871362175582425 1.9010730661929485
0.16225062437482304 0.2877566134986516 1.8766041481363815
0.16322930355195528 0.28836925795705115 1.8524194717891764
0.1642079827290875 0.28897418570983835 1.828520434923775
0.1651866619062197 0.2895714340326844 1.8049082139331254
0.16616534108335193 0.29016104270353876 1.7815837688339664
0.16714402026048414 0.29074305400456385 1.7585478483709462
0.16812269943761635 0.2913175127229915 1.7358009952129523
0.16910137861474858 0.2918844661508842 1.713343551233065
0.1700800577918808 0.29244396408378265 1.6911756628636538
0.171058736969013 0.29299605881823887 1.6692972865182665
0.1720374161461452 0.29354080514820585 1.6477081940721028
0.17301609532327744 0.29407826036028784 1.6264079783929468
0.17399477450040965 0.294608484227829 1.6053960589146403
0.17497345367754186 0.2951315390038354 1.5846716872452609
0.1759521328546741 0.29564748941272173 1.5642339528024054
0.1769308120318063 0.29615640264086907 1.5440817884680702
0.1779094912089385 0.29665834832598986 1.5242139762558418
0.17888817038607074 0.29715339854529454 1.5046291529832647
0.17986684956320295 0.29764162780244546 1.4853258159424503
0.18084552874033516 0.2981231130133028 1.4663023285621635
0.18182420791746737 0.2985979334904518 1.4475569260548413
0.1828028870945996 0.29906617092650667 1.429087721042156
0.1837815662717318 0.2995279093761926 1.4108927091529826
0.18476024544886402 0.2999832352371994 1.3929697745877971
0.18573892462599625 0.3004322372298108 1.3753166956437421
0.18671760380312846 0.300875006375302 1.3579311501948341
0.18769628298026067 0.30131163597311345 1.340810721121963
0.18867496215739288 0.3017422215767965 1.3239529016875509
0.1896536413345251 0.3021668609687363 1.3073551008499777
0.19063232051165732 0.3025856541336567 1.2910146485130536
0.19161099968878953 0.3029987032309066 1.2749288007060626
0.19258967886592177 0.3034061125655377 1.259094744690097
0.19356835804305397 0.3038079885581777 1.2435096039866336
0.19454703722018618 0.3042044397137055 1.228170443324476
0.19552571639731842 0.30459557658873615 1.2130742735014564
0.19650439557445062 0.30498151175792876 1.1982180561574465
0.19748307475158283 0.3053623597791192 1.1835987084554553
0.19846175392871504 0.3057382371572973 1.1692131076678098
0.19944043310584728 0.3061092623074329 1.1550580956645935
0.20041911228297948 0.3064755555161662 1.1411304833017395
0.2013977914601117 0.3068372389023799 1.1274270547063574
0.20237647063724393 0.3071944363766579 1.113944571457075
0.20335514981437613 0.30754727359965695 1.100679776657393
0.20433382899150834 0.3078958779393989 1.0876293989001675
0.20531250816864058 0.3082403784275067 1.074790156121619
0.2062911873457728 0.3085809057143961 1.0621587593433834
0.207269866522905 0.30891759202345065 1.0497319163012908
0.2082485457000372 0.3092505711041885 1.0375063349598004
0.20922722487716944 0.30957997818445154 1.025478726911109
0.21020590405430165 0.3099059499216343 1.0136458106581856
0.21118458323143385 0.31022862435297405 1.0020043147810955
0.2121632624085661 0.310548140844925 0.99055098098617
0.2131419415856983 0.31086464004164466 0.9792825670377199
0.2141206207628305 0.31117826381261177 0.9681958495721343
0.2150992999399627 0.31148915519940573 0.9572876267943721
0.21607797911709495 0.3117974583616672 0.9465547210569598
0.21705665829422716 0.3121033185222783 0.9359939813218008
0.21803533747135936 0.3124068819117752 0.9256022855051628
0.2190140166484916 0.31270829571203834 0.9153765427064051
0.2199926958256238 0.31300770799926364 0.905313695321097
0.22097137500275602 0.3133052676862881 0.8954107210392862
0.22195005417988825 0.3136011244642468 0.8856646347298291
0.22292873335702046 0.31389542874363396 0.8760724902117735
0.22390741253415267 0.31418833159477577 0.8666313819138954
0.22488609171128487 0.314479984687763 0.8573384464236111
0.2258647708884171 0.3147705402318629 0.8481908639265574
0.22684345006554932 0.3150601509144545 0.8391858595382515
0.22782212924268153 0.31534896983950933 0.8303207045292975
0.22880080841981376 0.3156371504656662 0.8215927174457397
0.22977948759694597 0.3159248465439216 0.81299926512619
0.23075816677407818 0.31621221205497857 0.8045377636174714
0.2317368459512104 0.316499401146288 0.7962056789905803
0.23271552512834262 0.31678656806880634 0.7880005280588257
0.23369420430547483 0.31707386711354657 0.7799198790000968
0.23467288348260704 0.3173614525478914 0.7719613518852408
0.23565156265973927 0.31764947855177245 0.7641226191146081
0.23663024183687148 0.31793809915371196 0.7564014057648747
0.2376089210140037 0.3182274681667781 0.7487954898482894
0.23858760019113592 0.3185177391244838 0.7413027024865579
0.23956627936826813 0.31880906521669233 0.7339209280015989
0.24054495854540034 0.3191015992255268 0.7266481039254612
0.24152363772253255 0.3193954934613558 0.7194822209317194
0.24250231689966478 0.31969089969886516 0.7124213226907065
0.243480996076797 0.3199879691132991 0.7054635056509571
0.2444596752539292 0.32028685221685393 0.6986069187492754
0.24543835443106143 0.32058769879528426 0.6918497630518566
0.24641703360819364 0.32089065784480075 0.6851902913289197
0.24739571278532585 0.32119587750921963 0.6786268075653117
0.24837439196245809 0.32150350501746183 0.6721576664095732
0.2493530711395903 0.3218136866214341 0.6657812725639639
0.2503317503167225 0.3221265675342932 0.6594960801179425
0.25131042949385474 0.32244229186916945 0.6533005918276199
0.252289108670987 0.3227610025783872 0.647193358343699
0.25326778784811915 0.3230828413931723 0.6411729773904115
0.25424646702525133 0.32340794876394746 0.6352380928979715
0.25522514620238357 0.3237364638012189 0.6293873940910497
0.2562038253795158 0.324068524217078 0.62361961453578
0.25718250455664804 0.3244042662673887 0.6179335311477814
0.2581611837337803 0.32474382469467533 0.6123279631636919
0.25913986291091246 0.3250873326717406 0.6068017710786775
0.26011854208804464 0.3254349217460786 0.6013538555523704
0.26109722126517687 0.3257867217850828 0.595983156285683
0.2620759004423091 0.326142860922092 0.5906886508709059
0.26305457961944134 0.32650346550334625 0.585469353617495
0.2640332587965735 0.32686866003581316 0.5803243143559149
0.26501193797370576 0.3272385671359932 0.57525261722189
0.26599061715083794 0.32761330747968365 0.5702533794233849
0.2669692963279702 0.32799299975275836 0.5653257499926015
0.2679479755051024 0.3283777606029854 0.5604689085252578
0.26892665468223464 0.3287677045929107 0.5556820639093738
0.2699053338593668 0.32916294415385705 0.5509644530457578
0.270884013036499 0.3295635895410326 0.546315339562352
0.27186269221363124 0.3299697487898084 0.5417340125245574
0.2728413713907635 0.33038152767318574 0.5372197851436239
0.2738200505678957 0.33079902966046437 0.5327719934851293
0.2747987297450279 0.3312223558771575 0.5283899951795707
0.2757774089221601 0.33165160506617414 0.5240731681370038
0.27675608809929236 0.33208687355027605 0.519820909267647
0.27773476727642454 0.33252825519586926 0.5156326332103194
0.2787134464535568 0.3329758413781059 0.5115077710705203
0.279692125630689 0.33342972094737106 0.5074457691699285
0.2806708048078212 0.33388998019713 0.5034460878090344
0.28164948398495343 0.33435670283317953 0.4995082000445751
0.2826281631620856 0.3348299699443214 0.49563159048339145
0.28360684233921785 0.33530985997447427 0.4918157540942668
0.2845855215163501 0.33579644869623526 0.4880601950392617
0.28556420069348226 0.3362898091859254 0.48436442552599984
0.2865428798706145 0.33679001180010265 0.48072796468230394
0.28752155904774673 0.33729712415360324 0.47715033745452795
0.2885002382248789 0.3378112110990808 0.47363107353087325
0.28947891740201115 0.3383323347080793 0.4701697062909181
0.2904575965791434 0.33886055425365275 0.4667657717825334
0.29143627575627556 0.3393959261945296 0.4634188077273014
0.2924149549334078 0.33993850416084315 0.46012835255548257
0.29339363411054004 0.34048833894143127 0.45689394447153886
0.2943723132876722 0.3410454784727138 0.45371512055113977
0.29535099246480445 0.3416099678291527 0.45059141587052753
0.2963296716419367 0.34218184921531103 0.447522362669062
0.29730835081906887 0.34276116195949374 0.4445074895456907
0.2982870299962011 0.34334794250899725 0.44154632069004773
0.29926570917333334 0.34394222442695455 0.4386383751488068
0.3002443883504655 0.3445440383907855 0.43578316612786655
0.30122306752759775 0.34515341219224854 0.43298020033087586
0.30220174670472993 0.34577037073909206 0.43022897733455534
0.30318042588186217 0.3463949360583049 0.427528989001203
0.3041591050589944 0.34702712730096796 0.4248797189287179
0.3051377842361266 0.3476669607487001 0.42228064193841314
0.3061164634132588 0.3483144498216779 0.41973122360083065
0.30709514259039106 0.34896960508825575 0.4172309197997152
0.30807382176752324 0.34963243427614593 0.4147791763342394
0.3090525009446555 0.3503029422851736 0.4123754285595217
0.3100311801217877 0.3509811312015814 0.4100191010654192
0.3110098592989199 0.3516670003138863 0.4077096073935201
0.3119885384760521 0.3523605461302656 0.4054463497922046
0.31296721765318436 0.35306176239747145 0.40322871900959584
0.31394589683031654 0.3537706401212482 0.4010560941241571
0.3149245760074488 0.35448716758825166 0.39892784241264706
0.315903255184581 0.3552113303894328 0.39684331925509486
0.3168819343617132 0.35594311144490454 0.3948018680763955
0.3178606135388454 0.35668249103023214 0.3928028203240913
0.3188392927159776 0.35742944680416233 0.39084549548184505
0.31981797189310984 0.3581839538377599 0.38892920111806684
0.3207966510702421 0.35894598464491706 0.3870532329691176
0.32177533024737426 0.359715509214242 0.385216875056457
0.3227540094245065 0.3604924950422856 0.3834193998370667
0.32373268860163873 0.36127690716807753 0.38166006838644195
0.3247113677787709 0.362068708208975 0.379938130613393
0.32569004695590315 0.3628678583977607 0.378252825505873
0.3266687261330354 0.3636743156209999 0.3766033814070017
0.32764740531016756 0.36448803545860825 0.3749890163204242
0.3286260844872998 0.36530897122460726 0.3734089382441065
0.32960476366443203 0.36613707400904183 0.3718623455316448
0.3305834428415642 0.36697229272102994 0.37034842728012346
0.33156212201869645 0.36781457413291035 0.3688663637435391
0.3325408011958287 0.3686638629254651 0.3674153267707776
0.33351948037296086 0.369520101734173 0.365994480267099
0.3344981595500931 0.37038323119648 0.36460298067807384
0.33547683872722533 0.37125319000002954 0.36323997749488485
0.3364555179043575 0.37212991493184117 0.361904613779888
0.33743419708148975 0.37301334092839267 0.36059602671131513
0.33841287625862193 0.37390340112656906 0.35931334814597643
0.33939155543575417 0.3748000269154468 0.3580557051988145
0.3403702346128864 0.3757031479888728 0.35682222083814186
0.3413489137900186 0.3766126923988133 0.3556120144953924
0.3423275929671508 0.3775285866094101 0.35442420268819663
0.34330627214428305 0.37845075555174007 0.35325789965559706
0.34428495132141523 0.3793791226792068 0.35211221800420556
0.34526363049854747 0.3803136100235472 0.3509862693641035
0.3462423096756797 0.3812541382514059 0.3498791650532892
0.3472209888528119 0.3822006267214358 0.3487900167494697
0.3481996680299441 0.38315299354189 0.3477179371680051
0.34917834720707636 0.3841111556286566 0.3466620407448071
0.35015702638420854 0.3850750287637082 0.3456214443230127
0.35113570556134077 0.3860445276539087 0.3445952678422489
0.352114384738473 0.3870195659901492 0.3435826350293224
0.3530930639156052 0.38800005650676306 0.3425826740891721
0.3540717430927374 0.38898591104118385 0.3415945183949444
0.3550504222698696 0.3899770405938002 0.34061730717605637
0.35602910144700184 0.3909733553879636 0.3396501862031289
0.3570077806241341 0.3919747649301147 0.3386923084686986
0.35798645980126625 0.3929811780699726 0.3377428348626226
0.3589651389783985 0.39399250306075906 0.3368009348411201
0.3599438181555307 0.39500864761940296 0.33586578708841325
0.3609224973326629 0.39602951898668526 0.33493658016995226
0.36190117650979514 0.39705502398728765 0.3340125131762352
0.3628798556869274 0.3980850690896938 0.3330927963562584
0.36385853486405956 0.39911956046590735 0.3321766517396596
0.3648372140411918 0.40015840405093367 0.3312633137466421
0.36581589321832403 0.40120150560199985 0.3303520297848054
0.3667945723954562 0.4022487707574509 0.3294420608320224
0.36777325157258844 0.4033001050952966 0.32853268200455277
0.3687519307497207 0.4043554141913556 0.32762318310959954
0.36973060992685286 0.40541460367696186 0.3267128691815545
0.3707092891039851 0.40647757929618983 0.32580106100121276
0.3716879682811173 0.40754424696255087 0.32488709559727047
0.3726666474582495 0.4086145128151359 0.3239703267294478
0.37364532663538175 0.4096882832741463 0.3230501253526313
0.3746240058125139 0.410765465095782 0.3221258800614429
0.37560268498964616 0.41184596542644675 0.32119699751470326
0.3765813641667784 0.41292969185623263 0.32026290283927644
0.3775600433439106 0.4140165524716341 0.3193230400128263
0.3785387225210428 0.41510645590747414 0.3183768722250582
0.37951740169817505 0.41619931139798055 0.31742388221704704
0.38049608087530723 0.4172950288269944 0.3164635725982986
0.38147476005243947 0.41839351877726544 0.31549546614122637
0.3824534392295717 0.41949469257879746 0.3145191060527635
0.3834321184067039 0.4205984623562146 0.3135340562228703
0.3844107975838361 0.4217047410751055 0.31253990144973165
0.38538947676096835 0.42281344258732206 0.31153624764148174
0.38636815593810053 0.42392448167518487 0.31052272199432457
0.38734683511523277 0.425037774094582 0.30949897314696484
0.388325514292365 0.42615323661690885 0.30846467131129074
0.3893041934694972 0.4272707870698368 0.3074195083792936
0.3902828726466294 0.4283903443768649 0.3063631980062469
0.3912615518237616 0.42951182859563863 0.3052954756701939
0.39224023100089384 0.4306351609549996 0.30421609870783833
0.39321891017802607 0.43176026389073446 0.30312484632696163
0.39419758935515825 0.432887061080015 0.3020215195955243
0.3951762685322905 0.4340154774744802 0.3009059414076436
0.3961549477094227 0.4351454393319532 0.29977795642667204
0.3971336268865549 0.43627687424676026 0.2986374310056312
0.39811230606368714 0.43740971117863564 0.2974842530852881
0.3990909852408194 0.4385438804801807 0.29631833207018843
0.40006966441795155 0.43967931392287657 0.29513959868299566
0.4010483435950838 0.44081594472159913 0.2939480047975031
0.402027022772216 0.44195370755765323 0.2927435232507249
0.4030057019493482 0.4430925386002841 0.29152614763448753
0.40398438112648044 0.4442323755266576 0.2902958920669755
0.4049630603036127 0.44537315754029977 0.2890527909447044
0.40594173948074486 0.4465148253879681 0.28779689867542
0.4069204186578771 0.4476573213749593 0.28652828939243935
0.40789909783500927 0.44880058937882755 0.2852470566509797
0.4088777770121415 0.44994457486150785 0.28395331310702604
0.40985645618927374 0.45108922487983927 0.2826471901793224
0.4108351353664059 0.45223448809447286 0.28132883769507117
0.41181381454353816 0.4533803147771643 0.2799984235199609
0.4127924937206704 0.45452665681643867 0.2786561331731379
0.4137711728978026 0.45567346772163136 0.27730216942776204
0.4147498520749348 0.45682070262529384 0.27593675189779737
0.41572853125206705 0.45796831828396833 0.27456011661169566
0.4167072104291992 0.4591162730773289 0.2731725155736433
0.41768588960633146 0.46026452700568476 0.2717742163130499
0.4186645687834637 0.46141304168586444 0.27036550142296295
0.4196432479605959 0.46256178034545453 0.26894666808810247
0.4206219271377281 0.4637107078154331 0.2675180276032061
0.42160060631486035 0.4648597905211724 0.266079904882391
0.42257928549199253 0.4660089964718349 0.2646326379602284
0.42355796466912476 0.4671582952481728 0.26317657748523793
0.424536643846257 0.4683076579887242 0.2617120862065023
0.4255153230233892 0.46945705737443655 0.2602395384541073
0.4264940022005214 0.4706064676117175 0.2587593196141015
0.4274726813776536 0.47175586441392575 0.2572718255986811
0.42845136055478583 0.4729052249813248 0.25577746231228377
0.42943003973191807 0.47405452797951064 0.2542766451142831
0.43040871890905025 0.47520375351632327 0.2527697982789646
0.4313873980861825 0.4763528831172821 0.2512573544534546
0.4323660772633147 0.47750189969953327 0.24973975411426946
0.4333447564404469 0.47865078754435886 0.24821744502314094
0.43432343561757913 0.47979953226825295 0.24669088168276126
0.43530211479471137 0.48094812079259464 0.24516052479308828
0.43628079397184355 0.4820965413119337 0.24362684070883037
0.4372594731489758 0.4832447832609306 0.24209030089872327
0.438238152326108 0.4843928372799618 0.24055138140719862
0.4392168315032402 0.48554069517941884 0.2390105623190265
0.44019551068037244 0.48668834990274823 0.23746832722750336
0.4411741898575047 0.48783579548823514 0.2359251627067388
0.44215286903463685 0.4889830270295835 0.23438155778858247
0.4431315482117691 0.49013004063531385 0.2328380034447095
0.44411022738890127 0.4912768333870159 0.2312949920743766
0.4450889065660335 0.4924234032964833 0.22975301699833228
0.44606758574316574 0.4935697492617811 0.2282125719593552
0.4470462649202979 0.4947158710222628 0.22667415062987517
0.44802494409743016 0.49586176911258406 0.2251382461271062
0.4490036232745624 0.49700744481575454 0.2236053505361161
0.44998230245169457 0.49815290011525737 0.2220759544412227
0.4509609816288268 0.4992981376462818 0.22055054646609923
0.45193966080595904 0.5004431606461048 0.21902961282294686
0.4529183399830912 0.5015879729036732 0.21751363687107295
0.45389701916022346 0.5027325787084123 0.2160030986851968
0.4548756983373557 0.5038769827983186 0.21449847463378224
0.4558543775144879 0.5050211903073706 0.21300023696767809
0.4568330566916201 0.5061652067123076 0.21150885341932718
0.45781173586875235 0.5073090377788178 0.21002478681278683
0.4587904150458845 0.5084526895071761 0.20854849468478118
0.45976909422301676 0.5095961680773993 0.20708042891698888
0.46074777340014894 0.5107394797939314 0.20562103537974954
0.4617264525772812 0.5118826310299336 0.20417075358735198
0.4627051317544134 0.5130256281712161 0.20273001636505134
0.4636838109315456 0.5141684775598632 0.20129924952793973
0.46466249010867783 0.5153111854375907 0.1998788715717799
0.46564116928581006 0.5164537578888923 0.19846929337589067
0.46661984846294224 0.5175962007840312 0.19707091791815765
0.4675985276400745 0.5187385197219092 0.19568414000222215
0.4685772068172067 0.5198807199728726 0.19430934599688665
0.4695558859943389 0.5210228064215114 0.19294691358775817
0.47053456517147113 0.5221647835094805 0.19159721154113052
0.47151324434860337 0.5233066551784253 0.190260599480098
0.47249192352573555 0.5244484248130227 0.18893742767287003
0.4734706027028678 0.5255900951842263 0.18762803683324442
0.47444928188 0.5267316683927409 0.18633275793318418
0.4754279610571322 0.5278731458127838 0.1850519120274244
0.47640664023426443 0.5290145280361862 0.1837858100900244
0.47738531941139667 0.5301558148168796 0.18253475286276857
0.47836399858852885 0.5312970050158242 0.18129903071530404
0.4793426777656611 0.5324380965464246 0.18007892351689025
0.48032135694279326 0.5335790863204776 0.17887470051963006
0.4813000361199255 0.534719970194716 0.17768662025303245
0.48227871529705774 0.5358607429179797 0.17651493042975294
0.4832573944741899 0.5370013980790826 0.17535986786234511
0.48423607365132215 0.5381419280554008 0.17422165839084564
0.4852147528284544 0.5392823239622541 0.1731005168210111
0.48619343200558657 0.5404225756031041 0.17199664687301142
0.4871721111827188 0.5415626714206475 0.1709102411403785
0.48815079035985104 0.5427025984488104 0.16984148105900523
0.4891294695369832 0.5438423422657317 0.16879053688597426
0.49010814871411545 0.5449818869477456 0.16775756768800146
0.4910868278912477 0.5461212150244339 0.1667427213392628
0.49206550706837987 0.5472603074347777 0.16574613452837503
0.4930441862455121 0.5483991434844567 0.1647679327742919
0.49402286542264434 0.5495377008043407 0.1638082304508764
0.4950015445997765 0.5506759553102044 0.1628671308199054
0.49598022377690876 0.5518138811637324 0.16194472607225568
0.49695890295404094 0.5529514507348136 0.1610410973770267
0.4979375821311732 0.5540886345652132 0.16015631493834226
0.4989162613083054 0.5552254013336119 0.15929043805958226
0.4998949404854376 0.5563617178220939 0.15844351521478617
0.5008736196625698 0.557497548884091 0.15761558412697324
0.5018522988397021 0.558632857413821 0.15680667185312472
0.5028309780168343 0.5597676043172759 0.1560167948755701
0.5038096571939665 0.560901748484763 0.15524595919952366
0.5047883363710988 0.5620352467650646 0.15449416045651548
0.5057670155482309 0.5631680539412115 0.15376138401346504
0.5067456947253631 0.5643001227079361 0.1530476050871446
0.5077243739024954 0.5654314036507988 0.15235278886378462
0.5087030530796275 0.5665618452270521 0.15167689062357212
0.5096817322567597 0.5676913937482372 0.15101985586979935
0.510660411433892 0.568819993364556 0.15038162046242187
0.5116390906110242 0.569947586051038 0.1497621107557862
0.5126177697881564 0.5710741115955319 0.1491612437402946
0.5135964489652887 0.5721995075885138 0.14857892718777677
0.5145751281424209 0.5733237094147879 0.1480150598003415
0.5155538073195531 0.5744466502470367 0.14746953136248753
0.5165324864966853 0.5755682610412836 0.14694222289625608
0.5175111656738175 0.5766884705342618 0.14643300681921356
0.5184898448509497 0.5778072052427062 0.14594174710505856
0.5194685240280819 0.5789243894645973 0.14546829944664913
0.5204472032052141 0.5800399452823445 0.14501251142125612
0.5214258823823463 0.5811537925679368 0.14457422265785308
0.5224045615594786 0.5822658489900665 0.1441532650062556
0.5233832407366108 0.58337603002324 0.14374946270793326
0.524361919913743 0.5844842489588514 0.14336263256832163
0.5253405990908753 0.5855904169182766 0.14299258413046692
0.5263192782680074 0.5866944428679424 0.14263911984984448
0.5272979574451396 0.5877962336363993 0.14230203527019603
0.5282766366222719 0.5888956939333913 0.14198111920023967
0.5292553157994041 0.5899927263709206 0.1416761538911111
0.5302339949765363 0.5910872314863137 0.1413869152144012
0.5312126741536686 0.5921791077672632 0.1411131728406644
0.5321913533308007 0.5932682516788803 0.1408546904182739
0.5331700325079329 0.594354557692702 0.14061122575251073
0.5341487116850652 0.5954379183176857 0.14038253098477996
0.5351273908621974 0.5965182241331625 0.14016835277184944
0.5361060700393296 0.5975953638237461 0.139968432465019
0.5370847492164619 0.5986692242161753 0.13978250628913122
0.538063428393594 0.5997396903180902 0.13961030552134068
0.5390421075707262 0.6008066453587226 0.13945155666956766
0.5400207867478585 0.601869970831479 0.1393059816505664
0.5409994659249907 0.6029295465384039 0.1391732979675454
0.5419781451021229 0.6039852506365131 0.13905321888728248
0.5429568242792551 0.6050369596859554 0.13894545361668365
0.5439355034563873 0.6060845487000048 0.13884970747874242
0.5449141826335195 0.6071278911968563 0.13876568208785867
0.5458928618106518 0.6081668592531871 0.13869307552448443
0.546871540987784 0.6092013235594697 0.1386315825090691
0.5478502201649162 0.6102311534770233 0.1385808945752809
0.5488288993420484 0.6112562170967502 0.13854070024248705
0.5498075785191806 0.6122763812995516 0.13851068518748136
0.5507862576963128 0.613291511818385 0.1384905324154506
0.5517649368734451 0.614301473301933 0.13847992243017643
0.5527436160505773 0.6153061293798495 0.13847853340347632
0.5537222952277095 0.6163053427295713 0.1384860413438871
0.5547009744048417 0.6172989751446278 0.13850212026460143
0.5556796535819739 0.6182868876044485 0.13852644235067152
0.5566583327591061 0.6192689403456121 0.1385586781254961
0.5576370119362384 0.6202449929345121 0.13859849661661167
0.5586156911133706 0.6212149043414052 0.13864556552081045
0.5595943702905027 0.6221785330157863 0.1386995513686126
0.560573049467635 0.6231357369630875 0.13876011968812033
0.5615517286447672 0.624086373822623 0.13882693516828498
0.5625304078218994 0.6250303009467713 0.13889966182162067
0.5635090869990317 0.6259673754813406 0.13897796314639888
0.5644877661761639 0.6268974544470807 0.13906150228835948
0.565466445353296 0.6278203948222983 0.1391499422019769
0.5664451245304283 0.628736053626548 0.13924294581131832
0.5674238037075605 0.6296442880053296 0.13934017617053346
0.5684024828846928 0.6305449553157796 0.1394412966240146
0.569381162061825 0.6314379132133009 0.13954597096626598
0.5703598412389572 0.6323230197390787 0.13965386360152166
0.5713385204160893 0.6332001334084641 0.13976463970314934
0.5723171995932216 0.6340691133001574 0.13987796537287814
0.5732958787703538 0.6349298191461601 0.13999350779988523
0.574274557947486 0.6357821114224573 0.14011093541977782
0.5752532371246183 0.6366258514403694 0.14022991807350063
0.5762319163017505 0.6374609014385527 0.14035012716620193
0.5772105954788826 0.6382871246755782 0.14047123582608498
0.5781892746560149 0.6391043855230668 0.14059291906327104
0.5791679538331471 0.6399125495593351 0.14071485392869656
0.5801466330102794 0.6407114836634915 0.14083671967306358
0.5811253121874116 0.6415010561099563 0.14095819790586012
0.5821039913645437 0.6422811366633545 0.14107897275446235
0.583082670541676 0.643051596673747 0.14119873102332586
0.5840613497188082 0.643812309172138 0.1413171623532717
0.5850400288959404 0.6445631489662432 0.14143395938086512
0.5860187080730727 0.6453039927364489 0.14154881789788154
0.5869973872502049 0.6460347191319438 0.14166143701085157
0.587976066427337 0.6467552088669696 0.14177151930066598
0.5889547456044693 0.6474653448171408 0.1418787709822233
0.5899334247816015 0.6481650121158211 0.14198290206409106
0.5909121039587337 0.6488540982504882 0.14208362650814996
0.591890783135866 0.6495324931590615 0.14218066238918148
0.5928694623129982 0.6502000893261476 0.14227373205435642
0.5938481414901303 0.6508567818791702 0.14236256228257274
0.5948268206672626 0.6515024686843516 0.14244688444358575
0.5958054998443948 0.6521370504424868 0.14252643465686946
0.596784179021527 0.6527604307845047 0.14260095395013683
0.5977628581986593 0.6533725163667554 0.14267018841744536
0.5987415373757914 0.6539732169660019 0.14273388937680326
0.5997202165529236 0.6545624455740757 0.14279181352718806
0.6006988957300559 0.655140118492165 0.14284372310488117
0.6016775749071881 0.655706155424717 0.1428893860390151
0.6026562540843203 0.6562604795728829 0.14292857610622614
0.6036349332614526 0.6568030177275266 0.14296107308429293
0.6046136124385847 0.6573337003617238 0.14298666290464257
0.6055922916157169 0.6578524617227511 0.14300513780359264
0.6065709707928492 0.658359239923519 0.1430162964721947
0.6075496499699814 0.658853977033428 0.1430199442045387
0.6085283291471136 0.6593366191686231 0.14301589304436954
0.6095070083242459 0.6598071165816256 0.14300396192986362
0.610485687501378 0.6602654237502925 0.1429839768364058
0.6114643666785102 0.6607114994661214 0.14295577091720194
0.6124430458556425 0.661145306921842 0.14291918464155864
0.6134217250327747 0.6615668137982844 0.14287406593065335
0.6144004042099069 0.6619759923505137 0.14282027029061678
0.6153790833870391 0.6623728194931972 0.14275766094274325
0.6163577625641713 0.6627572768851867 0.1426861089506408
0.6173364417413035 0.6631293510133097 0.1426054933441283
0.6183151209184358 0.6634890332753394 0.14251570123968507
0.619293800095568 0.6638363200621237 0.142416627957254
0.6202724792727002 0.6641712128388941 0.14230817713319574
0.6212511584498324 0.6644937182256726 0.14219026082919184
0.6222298376269646 0.664803848076838 0.14206279963688945
0.6232085168040968 0.665101619559795 0.1419257227780808
0.6241871959812291 0.6653870552327257 0.14177896820020894
0.6251658751583613 0.6656601831214659 0.14162248266699048
0.6261445543354935 0.6659210367954224 0.14145622184394588
0.6271232335126257 0.6661696554425964 0.14128015037862793
0.6281019126897579 0.6664060839436521 0.1410942419753399
0.6290805918668901 0.6666303729450374 0.14089847946413642
0.6300592710440224 0.6668425789311713 0.1406928548639013
0.6310379502211546 0.6670427642956555 0.14047736943929812
0.6320166293982867 0.6672309974115396 0.14025203375139475
0.632995308575419 0.667407352700605 0.14001686770176197
0.6339739877525512 0.6675719107016915 0.1397719005698543
0.6349526669296834 0.6677247581380447 0.13951717104348224
0.6359313461068157 0.6678659879836853 0.13925272724219184
0.6369100252839479 0.6679956995288031 0.1389786267333717
0.63788870446108 0.6681139984441684 0.1386949365409135
0.6388673836382123 0.6682209968445654 0.1384017331462589
0.6398460628153445 0.6683168133512444 0.13809910248167162
0.6408247419924767 0.6684015731533826 0.13778713991558164
0.641803421169609 0.6684754080685703 0.13746595022985478
0.6427821003467412 0.6685384566023238 0.13713564758885155
0.6437607795238733 0.6685908640065955 0.1367963555001453
0.6447394587010056 0.6686327823373219 0.1364482067667798
0.6457181378781378 0.668664370510987 0.136091343430958
0.64669681705527 0.6686857943601993 0.13572591670905862
0.6476754962324023 0.6686972266883116 0.13535208691789374
0.6486541754095345 0.6686988473230355 0.13497002339212733
0.6496328545866666 0.6686908431691168 0.13457990439278625
0.6506115337637989 0.6686734082600063 0.13418191700680981
0.6515902129409311 0.6686467438085756 0.13377625703759063
0.6525688921180633 0.6686110582568602 0.13336312888647744
0.6535475712951956 0.6685665673248246 0.13294274542521864
0.6545262504723277 0.6685134940581665 0.1325153278593404
0.6555049296494599 0.6684520688751443 0.13208110558246533
0.6564836088265922 0.6683825296124395 0.1316403160215919
0.6574622880037244 0.6683051215700447 0.13119320447336674
0.6584409671808567 0.6682200975551759 0.13074002393139617
0.6594196463579889 0.6681277179252246 0.13028103490465923
0.660398325535121 0.6680282506297163 0.1298165052270935
0.6613770047122532 0.6679219712513068 0.1293467098584447
0.6623556838893855 0.6678091630457836 0.12887193067648078
0.6633343630665177 0.6676901169810829 0.12839245626068738
0.66431304224365 0.6675651317753262 0.12790858166757493
0.6652917214207822 0.667434513933835 0.12742060819774206
0.6662704005979143 0.6672985777851712 0.126928843154854
0.6672490797750465 0.6671576455161333 0.12643359959670813
0.6682277589521788 0.6670120472057567 0.12593519607857379
0.669206438129311 0.6668621208582713 0.1254339563890048
0.6701851173064433 0.6667082124350074 0.12493020927834046
0.6711637964835754 0.6665506758852712 0.12442428818011968
0.6721424756607076 0.6663898731761246 0.12391653092564994
0.6731211548378399 0.6662261743211003 0.12340727945198343
0.6740998340149721 0.6660599574078145 0.12289687950356525
0.6750785131921043 0.6658916086244568 0.12238568032783184
0.6760571923692366 0.6657215222851538 0.12187403436504982
0.6770358715463687 0.665550100854172 0.12136229693269542
0.6780145507235009 0.6653777549689446 0.12085082590468765
0.6789932299006332 0.6652049034619031 0.12033998138579848
0.6799719090777654 0.6650319733810771 0.1198301253815729
0.6809505882548976 0.66485940000945 0.11932162146410347
0.6819292674320299 0.6646876268830358 0.11881483443401118
0.682907946609162 0.6645171058076369 0.11831012997899523
0.6838866257862942 0.6643482968742802 0.11780787432932155
0.6848653049634265 0.664181668473265 0.11730843391062874
0.6858439841405587 0.664017697306813 0.11681217499443623
0.6868226633176909 0.663856868400271 0.11631946334674756
0.687801342494823 0.663699675111831 0.11583066387514673
0.6887800216719553 0.6635466191407302 0.1153461402747916
0.6897587008490875 0.6633982105338868 0.1148662546737144
0.6907373800262198 0.663254967690923 0.1143913672778408
0.691716059203352 0.6631174173675424 0.1139218360161461
0.6926947383804842 0.6629860946771996 0.11345801618636826
0.6936734175576164 0.6628615430910187 0.11300026010169976
0.6946520967347486 0.6627443144359163 0.11254891673888338
0.6956307759118808 0.66263496889086 0.11210433138813702
0.6966094550890131 0.6625340749812204 0.11166684530533312
0.6975881342661453 0.662442209571157 0.1112367953668587
0.6985668134432775 0.6623599578539734 0.11081451372758086
0.6995454926204097 0.6622879133403844 0.11040032748234058
0.7005241717975419 0.6622266778446335 0.10999455833139582
0.7015028509746741 0.6621768614683945 0.10959752225023289
0.7024815301518064 0.6621390825823935 0.1092095291641592
0.7034602093289386 0.6621139678056661 0.10883088262808897
0.7044388885060707 0.6621021519824227 0.1084618795119274
0.705417567683203 0.6621042781563816 0.10810280969195184
0.7063962468603352 0.6621209975425707 0.10775395574858676
0.7073749260374674 0.662152969496463 0.10741559267095695
0.7083536052145997 0.6622008614804032 0.10708798756860034
0.7093322843917319 0.6622653490272318 0.10677139939071252
0.710310963568864 0.662347115701029 0.1064660786532856
0.7112896427459963 0.6624468530548975 0.10617226717449671
0.7122683219231285 0.6625652605856988 0.10589019781869034
0.7132470011002607 0.6627030456856632 0.10562009424928939
0.714225680277393 0.662860923590772 0.10536217069095893
0.7152043594545252 0.6630396173258473 0.10511663170133488
0.7161830386316573 0.663239857646234 0.10488367195261984
0.7171617178087896 0.6634623829760057 0.10466347602333338
0.7181403969859218 0.6637079393425871 0.10445621820049487
0.719119076163054 0.6639772803077132 0.10426206229250083
0.7200977553401863 0.664271166894611 0.1040811614529473
0.7210764345173184 0.6645903675113425 0.10391365801563367
0.7220551136944506 0.6649356578701726 0.10375968334096917
0.7230337928715829 0.6653078209028938 0.10361935767399041
0.7240124720487151 0.6657076466720084 0.10349279001418164
0.7249911512258473 0.666135932277656 0.10338007799727665
0.7259698304029796 0.6665934817601962 0.10328130778920301
0.7269485095801117 0.6670811059983537 0.10319655399231645
0.7279271887572439 0.6675996226028124 0.10312587956405561
0.7289058679343762 0.6681498558051787 0.10306933574813189
0.7298845471115084 0.6687326363421915 0.1030269620183532
0.7308632262886406 0.6693488013350972 0.10299878603516328
0.7318419054657729 0.669999194164088 0.10298482361496304
0.732820584642905 0.6706846643376947 0.10298507871226209
0.7337992638200372 0.6714060673570433 0.10299954341469353
0.7347779429971695 0.6721642645748793 0.10302819795090785
0.7357566221743017 0.6729601230492572 0.1030710107113438
0.736735301351434 0.6737945153917976 0.10312793828186004
0.7377139805285662 0.6746683196104186 0.10319892549019175
0.7386926597056983 0.6755824189464499 0.10328390546518136
0.7396713388828305 0.6765377017060296 0.10338279970871565
0.7406500180599628 0.6775350610856923 0.10349551818028488
0.741628697237095 0.67857539499206 0.10362195939406248
0.7426073764142272 0.6796596058555526 0.10376201052838865
0.7435860555913594 0.6807886004380065 0.10391554754752444
0.7445647347684916 0.6819632896341515 0.10408243533552665
0.7455434139456238 0.6831845882668232 0.10426252784207855
0.7465220931227561 0.6844534148758702 0.10445566824009565
0.7475007722998883 0.685770691500629 0.10466168909491053
0.7484794514770206 0.687137343455942 0.1048804125448251
0.7494581306541527 0.6885542991015986 0.10511165049280483
0.7504368098312849 0.6900224896051549 0.10535520480907364
0.7514154890084171 0.691542848698061 0.10561086754435539
0.7523941681855494 0.693116312425011 0.10587842115349269
0.7533728473626816 0.6947438188864814 0.10615763872916095
0.7543515265398139 0.6964263079743815 0.1064482842453822
0.755330205716946 0.6981647211007626 0.10675011281053051
0.7563088848940782 0.6999600009195306 0.10706287092950814
0.7572875640712105 0.7018130910411398 0.10738629677475967
0.7582662432483427 0.7037249357401829 0.10772012046578028
0.7592449224254749 0.7056964796558729 0.10806406435676194
0.760223601602607 0.7077286674853664 0.10841784333201251
0.7612022807797393 0.7098224436698984 0.10878116510877057
0.7621809599568715 0.7119787520737108 0.10915373054702994
0.7631596391340038 0.7141985356557436 0.1095352339659793
0.764138318311136 0.7164827361340788 0.10992536346665235
0.7651169974882682 0.7188322936431271 0.11032380126037646
0.7660956766654003 0.7212481463835526 0.11073022400259962
0.7670743558425326 0.7237312302649285 0.11114430313166955
0.7680530350196648 0.7262824785411446 0.11156570521212986
0.7690317141967971 0.7289028214385538 0.11199409228209503
0.7700103933739293 0.7315931857769136 0.11242912220425857
0.7709890725510615 0.7343544945830972 0.11287044902008397
0.7719677517281937 0.7371876666976541 0.11331772330672446
0.7729464309053259 0.740093616374217 0.11377059253621427
0.7739251100824581 0.7430732528718244 0.11422870143646865
0.7749037892595904 0.7461274800401867 0.11469169235363105
0.7758824684367226 0.749257195897976 0.11515920561530006
0.7768611476138547 0.7524632922041866 0.11563087989417123
0.777839826790987 0.7557466540226319 0.11610635257162476
0.7788185059681192 0.759108159279675 0.11658526010079272
0.7797971851452514 0.76254867831526 0.11706723836863875
0.7807758643223837 0.7660690734273391 0.11755192305658423
0.7817545434995159 0.7696701984098115 0.11803894999921818
0.782733222676648 0.773352898084048 0.11852795554062873
0.7837119018537803 0.7771180078241527 0.11901857688789934
0.7846905810309125 0.7809663530760561 0.11951045246131382
0.7856692602080447 0.784898748870586 0.1200032222408224
0.786647939385177 0.7889159993306529 0.12049652810832241
0.7876266185623092 0.7930188971726793 0.12099001418531574
0.7886052977394413 0.7972082232024555 0.12148332716550922
0.7895839769165736 0.8014847458055618 0.1219761166419329
0.7905626560937058 0.8058492204325329 0.12246803542815751
0.791541335270838 0.8103023890789481 0.12295873987320126
0.7925200144479703 0.8148449797606323 0.12344789016972417
0.7934986936251024 0.8194777059841574 0.12393515065511845
0.7944773728022346 0.8242012662128555 0.12442019010511271
0.7954560519793669 0.8290163433285533 0.124902682019518
0.7964347311564991 0.8339236040892408 0.12538230489975571
0.7974134103336313 0.8389236985829158 0.1258587425178192
0.7983920895107636 0.8440172596778285 0.12633168417633095
0.7993707686878957 0.8492049024693762 0.12680082495937298
0.8003494478650279 0.8544872237239075 0.1272658659737795
0.8013281270421602 0.8598648013196848 0.12772651458059467
0.8023068062192924 0.8653381936852838 0.1281824846164134
0.8032854853964246 0.8709079392357075 0.1286334966043373
0.8042641645735569 0.8765745558064975 0.12907927795429355
0.805242843750689 0.8823385400861378 0.12951956315247876
0.8062215229278212 0.888200367047056 0.12995409393970844
0.8072002021049535 0.8941604893755171 0.13038261947846605
0.8081788812820857 0.9002193369007575 0.1308048965084653
0.8091575604592179 0.9063773160236533 0.13122068949055457
0.8101362396363501 0.912634809145271 0.13162977073881058
0.8111149188134823 0.9189921740956336 0.1320319205406867
0.8120935979906145 0.9254497435630682 0.13242692726509772
0.8130722771677468 0.9320078245244562 0.13281458745834415
0.814050956344879 0.9386666976767813 0.1331947059277939
0.8150296355220112 0.9454266168703213 0.13356709581326195
0.8160083146991434 0.9522878085438672 0.13393157864604419
0.8169869938762756 0.9592504711623585 0.1342879843955829
0.8179656730534078 0.9663147746572925 0.13463615150375957
0.8189443522305401 0.9734808598703505 0.13497592690683033
0.8199230314076723 0.9807488380005915 0.1353071660450384
0.8209017105848045 0.9881187900556504 0.1356297328599579
0.8218803897619367 0.9955907663073331 0.1359434997796418
0.8228590689390689 1.0031647857520425 0.13624834769166685
0.8238377481162011 1.010840835576433 0.13654416590418728
0.8248164272933334 1.0186188706287351 0.13683085209512863
0.8257951064704656 1.0264988128961874 0.1371083122496707
0.8267737856475978 1.034480550988973 0.13737646058618955
0.82775246482473 1.0425639396311446 0.13763521947084473
0.8287311440018622 1.050748799158954 0.13788451932101903
0.8297098231789944 1.0590349150270209 0.13812429849783234
0.8306885023561267 1.067422037322805 0.13835450318797352
0.8316671815332589 1.0759098802898424 0.13857508727510773
0.832645860710391 1.0844981218601608 0.13878601220113548
0.8336245398875233 1.0931864031963598 0.1389872468175971
0.8346032190646555 1.101974328243797 0.1391787672275299
0.8355818982417877 1.1108614632933356 0.1393605566181038
0.83656057741892 1.119847336555124 0.13953260508437493
0.8375392565960522 1.128931437743851 0.1396949094445114
0.8385179357731843 1.1381132176759263 0.13984747304686015
0.8394966149503166 1.1473920878790782 0.1399903055692364
0.8404752941274488 1.1567674202147815 0.14012342281083132
0.841453973304581 1.166238546514007 0.14024684647714472
0.8424326524817133 1.1758047582267193 0.14036060395836106
0.8434113316588455 1.1854653060855966 0.14046472810159902
0.8443900108359776 1.1952193997844065 0.14055925697747362
0.8453686900131099 1.2050662076714926 0.14064423364141992
0.8463473691902421 1.2150048564588092 0.1407197058902359
0.8473260483673744 1.2250344309469485 0.14078572601430944
0.8483047275445066 1.235153973766604 0.14084235054600192
0.8492834067216387 1.2453624851368823 0.14088964000466614
0.850262085898771 1.255658922640895 0.1409276586387822
0.8512407650759032 1.2660422010190815 0.14095647416569956
0.8522194442530354 1.2765111919806238 0.14097615750947542
0.8531981234301677 1.2870647240334026 0.14098678253730448
0.8541768026072999 1.2977015823328963 0.14098842579503496
0.855155481784432 1.3084205085503855 0.14098116624226692
0.8561341609615643 1.319220200760893 0.14096508498752966
0.8571128401386965 1.330099313351198 0.14094026502403262
0.8580915193158287 1.341056456948325 0.14090679096648287
0.859070198492961 1.3520901983688558 0.14086474878945968
0.8600488776700932 1.3631990605894262 0.1408142255678316
0.8610275568472253 1.37438152273872 0.14075530921969828
0.8620062360243576 1.3856360201113547 0.1406880882523321
0.8629849152014898 1.396960944203896 0.14061265151158875
0.863963594378622 1.408354642773379 0.14052908793524901
0.8649422735557543 1.4198154199186255 0.14043748631074363
0.8659209527328864 1.431341536184597 0.14033793503770642
0.8668996319100186 1.4429312086901136 0.14023052189578838
0.8678783110871509 1.4545826112791742 0.14011533381815627
0.8688569902642831 1.466293874696113 0.13999245667108612
0.8698356694414153 1.47806308678487 0.13986197504004988
0.8708143486185476 1.489888292712537 0.1397239720226808
0.8717930277956797 1.5017674952174287 0.13957852902898765
0.8727717069728119 1.5136986548818712 0.1394257255891738
0.8737503861499442 1.5256796904298346 0.1392656391694019
0.8747290653270764 1.537708479049631 0.13909834499582752
0.8757077445042086 1.5497828567417833 0.13892391588720968
0.8766864236813409 1.5619006186922069 0.13874242209638737
0.877665102858473 1.5740595196708047 0.1385539311608939
0.8786437820356052 1.586257274455591 0.1383585077629621
0.8796224612127375 1.5984915582823824 0.1381562135991544
0.8806011403898697 1.6107600073201682 0.13794710725983161
0.8815798195670019 1.6230602191721524 0.1377312441186557
0.8825584987441341 1.6353897534025108 0.13750867623229937
0.8835371779212663 1.6477461320888984 0.1372794522505169
0.8845158570983985 1.6601268404006098 0.13704361733670783
0.8854945362755308 1.672529327202464 0.1368012130990847
0.886473215452663 1.6849510056842834 0.1365522775325345
0.8874518946297952 1.6973892540159403 0.13629684497124192
0.8884305738069274 1.7098414160278506 0.1360349460521204
0.8894092529840596 1.7223048019168363 0.13576660768907556
0.8903879321611918 1.7347766889771903 0.1354918530581036
0.8913666113383241 1.7472543223568264 0.13521070159320556
0.8923452905154563 1.759734915838332 0.13492316899307608
0.8933239696925885 1.7722156526447321 0.13462926723850452
0.8943026488697207 1.7846936862697564 0.13432900462040415
0.8952813280468529 1.7971661413323718 0.13402238577836356
0.8962600072239851 1.8096301144553615 0.13370941174959533
0.8972386864011174 1.8220826751676178 0.13339008002813268
0.8982173655782496 1.8345208668299369 0.13306438463410808
0.8991960447553817 1.8469417075839327 0.1327323161929262
0.900174723932514 1.859342191323783 0.13239386202412282
0.9011534031096462 1.8717192886904324 0.13204900623968482
0.9021320822867784 1.8840699480878942 0.13169772985158523
0.9031107614639107 1.8963910967212507 0.1313400108882704
0.9040894406410429 1.9086796416559404 0.1309758245198194
0.905068119818175 1.9209324708978956 0.1306051431914771
0.9060467989953073 1.9331464544941046 0.13022793676524802
0.9070254781724395 1.945318445653071 0.12984417266922121
0.9080041573495717 1.9574452818847479 0.12945381605428216
0.908982836526704 1.9695237861593853 0.1290568299578533
0.9099615157038362 1.9815507680847784 0.128653175474292
0.9109401948809683 1.9935230251013727 0.12824281193156137
0.9119188740581006 2.0054373436946737 0.12782569707377836
0.9128975532352328 2.0172905006243216 0.1274017872492333
0.913876232412365 2.0290792641693125 0.1269710376034629
0.9148549115894973 2.0408003953886573 0.1265334022769527
0.9158335907666295 2.0524506493969334 0.12608883460703377
0.9168122699437616 2.0640267766539813 0.1256372873335345
0.9177909491208939 2.075525524268162 0.125178712807738
0.9187696282980261 2.086943637312419 0.12471306320419535
0.9197483074751583 2.0982778601525 0.12424029073493502
0.9207269866522906 2.1095249377865795 0.12376034786561044
0.9217056658294227 2.120681617195577 0.12327318753312144
0.9226843450065549 2.1317446487034206 0.12277876336424617
0.9236630241836872 2.1427107873464815 0.12227702989481941
0.9246417033608194 2.153576794251432 0.12176794278899089
0.9256203825379516 2.164339438020718 0.12125145905810389
0.9265990617150839 2.174995496124878 0.12072753727873137
0.927577740892216 2.185541756300864 0.12019613780941407
0.9285564200693482 2.195975017955576 0.11965722300564693
0.9295350992464805 2.206292093573779 0.11911075743266758
0.9305137784236127 2.2164898101295196 0.11855670807560414
0.931492457600745 2.226565010500274 0.11799504454654909
0.9324711367778772 2.236514554882886 0.11742573928813221
0.9334498159550093 2.246335322210504 0.11684876777317538
0.9344284951321415 2.256024211569573 0.11626410870001982
0.9354071743092738 2.265578143616071 0.1156717441831302
0.936385853486406 2.2749940619900713 0.11507165993858663
0.9373645326635383 2.2842689347277405 0.11446384546409118
0.9383432118406704 2.293399755669883 0.11384829421312642
0.9393218910178026 2.3023835458661606 0.11322500376291661
0.9403005701949348 2.3112173549740174 0.11259397597585771
0.9412792493720671 2.3198982626515217 0.1119552171540944
0.9422579285491993 2.328423379943098 0.11130873818694015
0.9432366077263316 2.336789850657322 0.1106545546908495
0.9442152869034637 2.3449948527358737 0.10999268714167068
0.9451939660805959 2.3530355996126957 0.10932316099892013
0.9461726452577282 2.3609093415625044 0.10864600682184128
0.9471513244348604 2.368613367037721 0.10796126037702349
0.9481300036119926 2.376145003992982 0.10726896273737828
0.9491086827891249 2.383501621196216 0.10656916037228611
0.950087361966257 2.3906806295255807 0.10586190522874618
0.9510660411433892 2.3976794832511903 0.10514725480338005
0.9520447203205215 2.40449568130088 0.10442527220515915
0.9530233994976537 2.411126768509114 0.10369602620874435
0.9540020786747859 2.4175703368481316 0.10295959129834606
0.954980757851918 2.4238240266405193 0.10221604770203142
0.9559594370290503 2.429885527752383 0.10146548141642425
0.9569381162061825 2.435752580766201 0.10070798422176422
0.9579167953833148 2.441422978132661 0.09994365368730795
0.958895474560447 2.4468945653005316 0.0991725931670762
0.9598741537375792 2.452165241823901 0.09839491178596856
0.9608528329147114 2.4572329624458793 0.09761072441628717
0.9618315120918436 2.462095738158078 0.09682015164472624
0.9628101912689758 2.466751637235061 0.0960233197299076
0.9637888704461081 2.471198786243055 0.09522036055055413
0.9647675496232403 2.475435371022134 0.09441141154441515
0.9657462288003725 2.479459637641257 0.09359661563807233
0.9667249079775047 2.4832698933253687 0.09277612116777303
0.9677035871546369 2.4868645073539652 0.09195008179145217
0.9686822663317691 2.4902419119304113 0.09111865639212231
0.9696609455089014 2.4934006030213913 0.09028200897282429
0.9706396246860336 2.4963391411659024 0.08944030854334609
0.9716183038631657 2.499056152253111 0.08859372899893404
0.972596983040298 2.5015503282685922 0.08774244899123036
0.9735756622174302 2.503820428008305 0.08688665179168782
0.9745543413945624 2.5058652777598636 0.08602652514772119
0.9755330205716947 2.507683771950464 0.08516226113186966
0.9765116997488269 2.5092748737610995 0.0842940559842541
0.977490378925959 2.5106376157065426 0.08342210994862377
0.9784690581030913 2.5117711001806193 0.08254662710229645
0.9794477372802235 2.5126744999664266 0.08166781518030578
0.9804264164573557 2.5133470587110316 0.08078588539407683
0.981405095634488 2.5137880913643285 0.07990105224495915
0.9823837748116202 2.5139969845816936 0.07901353333295326
0.9833624539887523 2.5139731970900914 0.07812354916097224
0.9843411331658846 2.51371626001741 0.07723132293498541
0.9853198123430168 2.513225777184663 0.0763370803603971
0.986298491520149 2.51250142536091 0.07544104943501401
0.9872771706972813 2.5115429544806243 0.07454346023896125
0.9882558498744135 2.5103501878233225 0.07364454472190805
0.9892345290515456 2.508923022155352 0.07274453648796392
0.9902132082286779 2.507261427833633 0.07184367057861012
0.9911918874058101 2.5053654488712938 0.0709421832540297
0.9921705665829423 2.503235202965125 0.07004031177319743
0.9931492457600746 2.5008708814847704 0.06913829417309199
0.9941279249372067 2.4982727494236725 0.0682363690473897
0.9951066041143389 2.4954411453117755 0.06733477532499506
0.9960852832914712 2.4923764810899707 0.06643375204876338
0.9970639624686034 2.4890792419464263 0.06553353815476234
0.9980426416457356 2.4855499861148265 0.0646343722524172
0.9990213208228679 2.481789344634685 0.06373649240587984
1.0 2.477798021073835 0.06284013591695355


==> data/svhn_macs_wrn.dat <==
x id_density ood_density
0.011750216595828533 0.31748937561388274 4.107742834072865
0.012739455618255131 0.31936618253970567 4.1178341438999535
0.01372869464068173 0.3212342320670546 4.127290784248262
0.014717933663108328 0.32309327925674464 4.136109175560287
0.015707172685534926 0.3249430804247104 4.144286058358405
0.016696411707961524 0.3267833932153807 4.151818495627286
0.017685650730388122 0.32861397667483955 4.1587038749221525
0.01867488975281472 0.33043459132375763 4.164939910200562
0.01966412877524132 0.33224499923005657 4.170524643375855
0.020653367797667917 0.33404496408127654 4.175456445590609
0.021642606820094515 0.33583425125661703 4.179734018208921
0.022631845842521113 0.3376126278986205 4.183356393526515
0.02362108486494771 0.3393798629844665 4.186322935198183
0.02461032388737431 0.3411357273968489 4.188633338382227
0.025599562909800908 0.3428799939944014 4.190287629602096
0.026588801932227506 0.3446124376816482 4.191286166325589
0.027578040954654104 0.34633283547844024 4.191629636262431
0.028567279977080702 0.3480409665888596 4.191319056381339
0.0295565189995073 0.34973661246954774 4.190355771648029
0.0305457580219339 0.35141955689744125 4.188741453485909
0.0315349970443605 0.3530895860368782 4.1864780979616185
0.032524236066787095 0.35474648850605134 4.1835680236978865
0.03351347508921369 0.35639005544277086 4.180013869516275
0.03450271411164029 0.35802008056952056 4.1758185918131865
0.03549195313406689 0.3596363602577687 4.170985461672221
0.03648119215649349 0.36123869359151 4.165518061716822
0.037470431178920086 0.362826882430015 4.159420282706976
0.038459670201346684 0.3644007314697477 4.152696319884504
0.03944890922377328 0.36596004830544193 4.1453506690713136
0.04043814824619988 0.36750464349029294 4.137388122525552
0.04142738726862648 0.36903433059525004 4.128813764560823
0.042416626291053076 0.37054892626737945 4.119632966933764
0.043405865313479675 0.3720482502872703 4.10985138400576
0.04439510433590627 0.3735321256254658 4.099474947684545
0.04538434335833287 0.3750003784978866 4.088509862151956
0.04637358238075947 0.37645283842023036 4.076962598384131
0.04736282140318607 0.3778893382613159 4.064839888470745
0.048352060425612665 0.37930971429535487 4.05214871974006
0.049341299448039264 0.38071380625312823 4.0388963286968504
0.05033053847046586 0.38210145737203993 4.025090194780238
0.05131977749289246 0.38347251444503294 4.010738033948989
0.05230901651531906 0.38482682786834077 3.9958477921015865
0.053298255537745656 0.386164251688059 3.980427638338879
0.054287494560172254 0.38748464364551166 3.964485958077122
0.05527673358259885 0.3887878652213982 3.948031346019287
0.05626597260502545 0.3900737816786959 3.931072598992775
0.05725521162745205 0.39134226210430795 3.913618708661686
0.05824445064987865 0.3925931794494287 3.8956788541219156
0.059233689672305245 0.39382641056861845 3.8772623943874494
0.06022292869473184 0.3950418362575651 3.8583788607762832
0.06121216771715844 0.39623934128952104 3.8390379492044318
0.06220140673958504 0.3974188144503942 3.8192495123966337
0.06319064576201164 0.398580148572484 3.7990235520222413
0.06417988478443823 0.3997232405668467 3.778370210764961
0.06516912380686483 0.4008479914542724 3.757299764335036
0.06615836282929144 0.4019543063948681 3.7358226134324686
0.06714760185171803 0.4030420947162282 3.7139492756699224
0.06813684087414462 0.40411126994018387 3.6916903774638103
0.06912607989657123 0.4051617498081189 3.669056645902213
0.07011531891899783 0.4061934563048465 3.6460589005980415
0.07110455794142442 0.4072063156810266 3.622708045535926
0.07209379696385101 0.4082002584741276 3.5990150609211726
0.07308303598627762 0.4091752195279171 3.574990995039146
0.07407227500870422 0.41013113801047396 3.550646956133178
0.07506151403113082 0.4110679574307148 3.5259941043092238
0.07605075305355741 0.4119856256534358 3.5010436434751684
0.07703999207598401 0.4128840949128506 3.475806813322707
0.07802923109841062 0.4137633218246336 3.450294881359516
0.07901847012083721 0.41462326739645533 3.4245191349993624
0.0800077091432638 0.41546389703700887 3.398490873717543
0.0809969481656904 0.41628518056352815 3.3722214012790483
0.08198618718811701 0.4170870922077879 3.3457220180464775
0.0829754262105436 0.41786961062059563 3.319004013374788
0.08396466523297019 0.4186327188747513 3.2920786580995722
0.0849539042553968 0.41937640446652313 3.2649571971255074
0.0859431432778234 0.42010065931557644 3.237650842121366
0.08693238230025 0.4208054797634035 3.210170764327819
0.08792162132267659 0.4214908665702413 3.1825280874839694
0.08891086034510319 0.42215682491047957 3.154733880878463
0.0899000993675298 0.42280336436656035 3.1267991525307126
0.09088933838995639 0.42343049892138085 3.0987348425075893
0.09187857741238298 0.4240382469491967 3.070551816380687
0.09286781643480958 0.42462663120503336 3.0422608588290454
0.09385705545723619 0.4251956788126143 3.013872667392012
0.09484629447966278 0.4257454212508089 2.985397846376614
0.09583553350208937 0.42627589433861135 2.9568469009236407
0.09682477252451598 0.426787138218652 2.9282302312363364
0.09781401154694258 0.427279197339262 2.899558126975434
0.09880325056936917 0.42775212043507566 2.870840761823912
0.09979248959179576 0.42820596050622556 2.8420881882246656
0.10078172861422237 0.4286407747960873 2.8133103322940847
0.10177096763664897 0.4290566247676205 2.7845169889141523
0.10276020665907556 0.4294535760783082 2.7557178170055403
0.10374944568150216 0.42983169855370773 2.726922334983886
0.10473868470392876 0.43019106615962166 2.6981399164011695
0.10572792372635537 0.43053175697290014 2.669379785773909
0.10671716274878196 0.43085385315091573 2.640651014599593
0.10770640177120855 0.43115744089967956 2.611962517562543
0.10869564079363515 0.431442610440652 2.5833230489301955
0.10968487981606176 0.4317094559762458 2.554741199140492
0.11067411883848835 0.4319580756540359 2.526225391580847
0.11166335786091494 0.4321885715297224 2.4977838795589666
0.11265259688334155 0.4324010495288148 2.469424743465514
0.11364183590576815 0.43259561940708485 2.441155888128393
0.11463107492819474 0.4327723947098253 2.41298504035824
0.11562031395062133 0.4329314927298896 2.384919746684467
0.11660955297304794 0.4330730344645471 2.3569673712809274
0.11759879199547454 0.4331971445712156 2.3291350940802418
0.11858803101790114 0.4333039513220066 2.3014299090753534
0.11957727004032773 0.43339358655720417 2.273858622806965
0.12056650906275433 0.4334661856376002 2.246427853035069
0.12155574808518094 0.43352188739579506 2.2191440275927925
0.12254498710760753 0.4335608340864089 2.1920133834204565
0.12353422613003412 0.4335831713353045 2.165041965777641
0.12452346515246072 0.4335890480877569 2.138235627630862
0.12551270417488733 0.43357861655567076 2.1116000292143147
0.12650194319731392 0.43355203216383265 2.0851406377609494
0.1274911822197405 0.43350945349520964 2.058862727401024
0.12848042124216713 0.43345104223534864 2.032771379225124
0.12946966026459372 0.43337696311588636 2.006871481508539
0.1304588992870203 0.4332873838571914 1.9811677300936186
0.1314481383094469 0.43318247511016894 1.9556646289268549
0.1324373773318735 0.4330624103972524 1.930366490747051
0.13342661635430011 0.4329273660526014 1.9052774379210204
0.1344158553767267 0.43277752116155543 1.8804014034230745
0.1354050943991533 0.43261305749932777 1.8557421319544645
0.13639433342157992 0.43243415946900676 1.8313031811988922
0.1373835724440065 0.43224101403886245 1.8070879232100943
0.1383728114664331 0.4320338106790151 1.7830995459274055
0.1393620504888597 0.4318127412974505 1.7593410548152342
0.14035128951128628 0.4315780001754491 1.735815274622198
0.1413405285337129 0.431329783902435 1.7125248512557099
0.1423297675561395 0.4310682913102744 1.6894722537677263
0.14331900657856608 0.4307937234070662 1.6666597764473186
0.1443082456009927 0.43050628331042023 1.6440895410157068
0.1452974846234193 0.4302061761802839 1.621763498919398
0.14628672364584588 0.42989360915133323 1.599683433716963
0.14727596266827248 0.4295687912649479 1.5778509635551103
0.14826520169069907 0.42923193340080423 1.5562675437295648
0.14925444071312569 0.4288832482081218 1.5349344693263665
0.15024367973555228 0.428522950036581 1.5138528779391502
0.15123291875797887 0.4281512548669411 1.4930237524579941
0.1522221577804055 0.4277683802413939 1.47244792392546
0.15321139680283208 0.4273745451936719 1.4521260744554367
0.15420063582525867 0.4269699701789482 1.4320587402104485
0.15518987484768526 0.42655487700354777 1.4122463144331274
0.15617911387011185 0.42612948875450024 1.3926890505275566
0.15716835289253847 0.4256940297289657 1.373387065186283
0.15815759191496506 0.42524872536356645 1.3543403415587811
0.15914683093739165 0.4247938021636221 1.3355487324572697
0.16013606995981827 0.42432948763237627 1.3170119635957813
0.16112530898224486 0.4238560102001577 1.2987296368584884
0.16211454800467145 0.4233735991535999 1.2807012335933223
0.16310378702709805 0.422882484564852 1.2629261179270053
0.16409302604952464 0.42238289722088745 1.2454035400976882
0.16508226507195126 0.4218750685528797 1.2281326398014498
0.16607150409437785 0.42135923056571123 1.2111124495490024
0.16706074311680444 0.42083561576761686 1.194341898029019
0.16804998213923106 0.4203044570999965 1.1778198134745959
0.16903922116165765 0.4197659878674321 1.161544927029431
0.17002846018408424 0.4192204416679192 1.1455158761103965
0.17101769920651083 0.4186680523233527 1.1297312077632828
0.17200693822893742 0.41810905381028063 1.1141893820085627
0.17299617725136404 0.4175436801909628 1.0988887751741336
0.17398541627379063 0.416972165544745 1.083827683212099
0.17497465529621722 0.4163947438997967 1.0690043249967078
0.17596389431864384 0.41581164916520613 1.0544168456007303
0.17695313334107043 0.4152231150634789 1.0400633195475828
0.17794237236349703 0.41462937506346437 1.025941754036666
0.17893161138592362 0.41403066231371644 1.0120500921394504
0.1799208504083502 0.41342720957633394 0.9983862159639468
0.18091008943077683 0.4128192491612779 0.984947949785325
0.18189932845320342 0.41220701286122097 0.9717330631405106
0.18288856747563 0.4115907318869135 0.9587392738847117
0.18387780649805663 0.4109706368031236 0.945964251207933
0.18486704552048322 0.41034695746515093 0.9334056186096089
0.1858562845429098 0.409719922955939 0.9210609568296276
0.1868455235653364 0.40908976152381005 0.9089278067340779
0.187834762587763 0.40845670052084715 0.8970036721541692
0.1888240016101896 0.4078209663419335 0.8852860226768875
0.1898132406326162 0.40718278436447486 0.8737722963860058
0.1908024796550428 0.4065423788888226 0.8624599025522058
0.1917917186774694 0.40589997307941933 0.8513462242711406
0.192780957699896 0.40525578890667996 0.8404286210483672
0.1937701967223226 0.40461004708962856 0.8297044313301586
0.1947594357447492 0.40396296703931367 0.8191709749793198
0.19574867476717578 0.4033147668030115 0.8088255556951988
0.1967379137896024 0.40266566300923456 0.7986654633771756
0.197727152812029 0.40201587081357276 0.7886879764310101
0.19871639183445558 0.4013656038453609 0.7788903640174853
0.1997056308568822 0.4007150741552181 0.7692698882429099
0.2006948698793088 0.4000644921634407 0.7598238062910685
0.20168410890173538 0.3994140666092909 0.7505493724963261
0.20267334792416197 0.398764004501182 0.7414438403576583
0.20366258694658856 0.39811451106776935 0.7325044644934409
0.20465182596901518 0.39746578970997565 0.7237285025369171
0.20564106499144177 0.3968180419539458 0.7151132169723271
0.20663030401386837 0.3961714674049546 0.7066558769117368
0.20761954303629498 0.39552626370227534 0.6983537598126965
0.20860878205872158 0.39488262647502187 0.690204153136895
0.20959802108114817 0.39424074929897224 0.6822043559500385
0.21058726010357476 0.39360082365437965 0.6743516804632632
0.21157649912600135 0.3929630388847989 0.6666434535164171
0.21256573814842797 0.39232758215691166 0.6590770180036123
0.21355497717085456 0.3916946384213766 0.6516497342415105
0.21454421619328115 0.39106439037471175 0.6443589812808245
0.21553345521570777 0.3904370184222052 0.6372021581615976
0.21652269423813436 0.38981270064187584 0.63017668511284
0.21751193326056095 0.38919161274947744 0.6232800046971523
0.21850117228298754 0.3885739280645663 0.6165095829010179
0.21949041130541413 0.38795981747762126 0.6098629101714513
0.22047965032784075 0.38734944941823674 0.6033375023997631
0.22146888935026735 0.386742989824389 0.5969309018532003
0.22245812837269394 0.38614060211276513 0.5906406780552779
0.22344736739512056 0.38554244715019065 0.584464428615615
0.22443660641754715 0.38494868322611914 0.5783997800101651
0.22542584543997374 0.3843594660262232 0.5724443883126843
0.22641508446240033 0.3837749486070609 0.5665959398783749
0.22740432348482692 0.3831952813718393 0.5608521519806041
0.22839356250725354 0.3826206120472622 0.5552107734016579
0.22938280152968013 0.38205108566147095 0.549669584978477
0.23037204055210672 0.38148684452307696 0.5442264001043527
0.23136127957453334 0.38092802820128213 0.538879065187567
0.23235051859695993 0.3803747735070958 0.533625460067977
0.23333975761938652 0.37982721447562945 0.5284634983925411
0.23432899664181311 0.3792854823494924 0.5233911279508108
0.2353182356642397 0.37874970556325765 0.518406330971401
0.23630747468666632 0.3782200097290291 0.5135071243804636
0.23729671370909292 0.37769651762306644 0.5086915600231956
0.2382859527315195 0.37717934917350593 0.503957724849404
0.23927519175394613 0.3766686214491403 0.49930374106416464
0.24026443077637272 0.37616444864927456 0.49472776624459486
0.2412536697987993 0.37566694209463847 0.4902279934237747
0.2422429088212259 0.3751762102193662 0.48580265114283244
0.2432321478436525 0.3746923585640146 0.4814500034722151
0.2442213868660791 0.3742154897696433 0.4771683500031578
0.2452106258885057 0.3737457035729243 0.4729560258103568
0.2461998649109323 0.3732830968022881 0.4688114013868415
0.2471891039333589 0.3728277633750943 0.46473288255204204
0.2481783429557855 0.37237979429582446 0.46071891033402684
0.2491675819782121 0.3719392776552773 0.45676796082687976
0.2501568210006387 0.37150629863077567 0.452878545024183
0.2511460600230653 0.3710809394873593 0.44904920862954445
0.2521352990454919 0.37066327957996076 0.4452785318451102
0.25312453806791846 0.370253395356562 0.44156512913898305
0.2541137770903451 0.3698513603623108 0.4379076489924513
0.2551030161127717 0.3694572452445912 0.43430477362793035
0.2560922551351983 0.3690711177590389 0.4307552187184885
0.2570814941576249 0.3686930427764909 0.42725773307982534
0.25807073318005147 0.36832308229085386 0.42381109834555303
0.25905997220247806 0.36796129542788375 0.4204141286266113
0.26004921122490465 0.36760773845486744 0.4170656701556339
0.2610384502473313 0.36726246479118035 0.4137646009170686
0.2620276892697579 0.3669255250197323 0.4105098302638345
0.2630169282921845 0.36659696689926086 0.40730029852128075
0.2640061673146111 0.36627683537748484 0.404134976579204
0.26499540633703766 0.36596517260507977 0.40101286547264925
0.26598464535946426 0.36566201795048847 0.3979329959522161
0.26697388438189085 0.36536740801552936 0.3948944280445661
0.26796312340431744 0.3650813766518017 0.3918962506038121
0.26895236242674403 0.3648039549778744 0.38893758085445457
0.2699416014491707 0.3645351713972343 0.38601756392650877
0.27093084047159727 0.36427505161698553 0.38313537238345474
0.27192007949402386 0.36402361866729127 0.38029020574361727
0.27290931851645045 0.36378089292152915 0.37748128999557296
0.27389855753887704 0.3635468921171532 0.3747078771081608
0.27488779656130363 0.3633216313772511 0.37196924453565533
0.2758770355837302 0.3631051232327712 0.36926469471864415
0.27686627460615687 0.3628973776454124 0.3665935545811403
0.27785551362858346 0.3626984020311507 0.36395517502443253
0.27884475265101005 0.3625082012844008 0.3613489304181719
0.27983399167343664 0.36232677780278916 0.35877421808917037
0.28082323069586324 0.3621541315125107 0.35623045780836926
0.2818124697182898 0.36199025989427963 0.35371709127642753
0.2828017087407164 0.3618351580098326 0.35123358160835494
0.283790947763143 0.361688818528978 0.34877941281760844
0.2847801867855696 0.3615512317571827 0.34635408930004746
0.28576942580799625 0.3614223856636582 0.3439571353181347
0.28675866483042284 0.3613022659099578 0.3415880944857542
0.28774790385284943 0.36119085587903926 0.3392465292539963
0.288737142875276 0.3610881367047995 0.3369320203982602
0.2897263818977026 0.3609940873020493 0.3346441665069947
0.2907156209201292 0.36090868439692075 0.3323825834723974
0.2917048599425558 0.3608319025576809 0.33014690398337065
0.29269409896498244 0.360763714225947 0.32793677702102725
0.29368333798740903 0.3607040897482775 0.3257518673570192
0.2946725770098356 0.36065299740811985 0.32359185505495675
0.2956618160322622 0.36061040345810885 0.321456434975169
0.2966510550546888 0.3605762721526896 0.31934531628305035
0.2976402940771154 0.3605505657810534 0.31725822196121867
0.298629533099542 0.36053324470036335 0.3151948883257095
0.2996187721219686 0.3605242673692643 0.31315506454641134
0.30060801114439517 0.3605235903816474 0.3111385121719427
0.3015972501668218 0.36053116850066 0.3091450046591593
0.3025864891892484 0.3605469546929504 0.3071743269074706
0.303575728211675 0.3605709001631142 0.30522627479813275
0.3045649672341016 0.3606029543883432 0.30330065473868373
0.3055542062565282 0.3606430651532511 0.30139728321266795
0.3065434452789548 0.36069117858486227 0.29951598633479465
0.30753268430138136 0.3607472391877479 0.2976565994116676
0.308521923323808 0.360811189879296 0.29581896650821066
0.3095111623462346 0.36088297202509523 0.29400294001990895
0.3105004013686612 0.3609625254744174 0.2922083802509809
0.3114896403910878 0.3610497885957917 0.29043515499858147
0.3124788794135144 0.36114469831264256 0.2886831391431402
0.31346811843594097 0.3612471901389832 0.28695221424492084
0.31445735745836756 0.3613571982151563 0.28524226814689163
0.31544659648079415 0.36147465534358836 0.2835531945839845
0.31643583550322074 0.3615994930245695 0.28188489279881457
0.3174250745256474 0.36173164149201603 0.28023726716393155
0.318414313548074 0.3618710297492272 0.27861022681066316
0.31940355257050057 0.3620175856046026 0.27700368526460745
0.32039279159292716 0.3621712357073213 0.275417560087828
0.32138203061535375 0.3623319055829595 0.27385177252779985
0.32237126963778034 0.3624995196690357 0.27230624717314766
0.32336050866020694 0.36267400135047484 0.2707809116162155
0.3243497476826336 0.36285527299497344 0.26927569612250424
0.3253389867050602 0.3630432559882544 0.2677905333070072
0.32632822572748676 0.3632378707692027 0.2663253578174677
0.32731746474991336 0.36343903686486356 0.26488010602458767
0.32830670377233995 0.36364667292529784 0.2634547157192032
0.32929594279476654 0.3638606967582778 0.262049125816445
0.33028518181719313 0.36408102536381765 0.2606632760668979
0.3312744208396197 0.3643075749685195 0.25929710677477064
0.3322636598620463 0.3645402610597348 0.25795055852308174
0.33325289888447296 0.3647789984195186 0.2566235719058708
0.33424213790689955 0.3650237011583787 0.2553160872674343
0.33523137692932614 0.36527428274880086 0.25402804444858784
0.33622061595175273 0.36553065605854135 0.25275938253995484
0.3372098549741793 0.36579273338368473 0.25151003964227464
0.3381990939966059 0.36606042648144804 0.25027995263372665
0.3391883330190325 0.3663336466027257 0.2490690569442623
0.34017757204145915 0.3666123045243755 0.24787728633693262
0.34116681106388574 0.36689631058121763 0.2467045726962055
0.34215605008631234 0.36718557469776364 0.24555084582325354
0.3431452891087389 0.3674800064196447 0.24441603323820196
0.3441345281311655 0.3677795149447461 0.24330005998931956
0.3451237671535921 0.36808400915403733 0.24220284846913442
0.3461130061760187 0.36839339764208706 0.2411243182374567
0.3471022451984453 0.36870758874726156 0.24006438585128811
0.3480914842208719 0.3690264905815989 0.23902296470159667
0.34908072324329853 0.36935001106034954 0.2379999648569332
0.3500699622657251 0.369678057931181 0.23699529291387006
0.3510592012881517 0.3700105388030424 0.23600885185423026
0.3520484403105783 0.37034736117468114 0.23504054090908982
0.3530376793330049 0.37068843246280325 0.2340902554295191
0.3540269183554315 0.3710336600298834 0.23315788676404056
0.3550161573778581 0.37138295121161086 0.2322433221427713
0.3560053964002847 0.3717362133439681 0.2313464445682216
0.3569946354227113 0.3720933537899468 0.23046713271272007
0.3579838744451379 0.3724542799658817 0.22960526082243152
0.3589731134675645 0.37281889936742285 0.2287606986279364
0.3599623524899911 0.37318711959511325 0.2279333112613397
0.3609515915124177 0.37355884837960096 0.22712295917987096
0.36194083053484427 0.3739339936064569 0.2263294980959459
0.36293006955727086 0.3743124633406086 0.22555277891364697
0.36391930857969745 0.3746941658503937 0.22479264767159085
0.3649085476021241 0.37507900963121293 0.22404894549214197
0.3658977866245507 0.37546690342880357 0.22332150853693297
0.3668870256469773 0.37585775626211304 0.22261016796865274
0.3678762646694039 0.3762514774457844 0.2219147499190594
0.36886550369183047 0.37664797661224686 0.2212350754631777
0.36985474271425706 0.37704716373341285 0.22057096059963371
0.37084398173668365 0.3774489491419805 0.21992221623708613
0.3718332207591103 0.37785324355234545 0.219288648186705
0.3728224597815369 0.37825995808111357 0.21867005716065194
0.3738116988039635 0.3786690042672269 0.21806623877651293
0.37480093782639007 0.3790802940916914 0.21747698356763323
0.37579017684881666 0.379493739996918 0.21690207699930414
0.37677941587124325 0.3799092549056687 0.21634129949074693
0.37776865489366984 0.3803267522396182 0.21579442644284186
0.37875789391609643 0.38074614593752437 0.21526122827154406
0.379747132938523 0.38116735047301603 0.21474147044693004
0.38073637196094967 0.38159028087198904 0.2142349135378158
0.38172561098337626 0.382014852729632 0.2137413132618843
0.38271485000580285 0.38244098222706424 0.2132604205412612
0.38370408902822944 0.38286858614759745 0.2127919815634727
0.38469332805065604 0.3832975818926224 0.21233573784772083
0.3856825670730826 0.3837278874971252 0.21189142631640576
0.3866718060955092 0.38415942164483374 0.21145877937182675
0.38766104511793587 0.3845921036829953 0.21103752497798847
0.38865028414036246 0.3850258536367932 0.21062738674743736
0.38963952316278905 0.3854605922234051 0.21022808403305324
0.39062876218521564 0.3858962408656964 0.20983933202471575
0.39161800120764223 0.3863327217055756 0.2094608418507659
0.3926072402300688 0.3867699576169828 0.20909232068417796
0.3935964792524954 0.3872078722185438 0.20873347185335708
0.394585718274922 0.38764638988588046 0.2083839949574747
0.3955749572973486 0.3880854357635798 0.20804358598625072
0.39656419631977524 0.3885249357768316 0.20771193744408992
0.39755343534220183 0.3889648166427354 0.2073887384784776
0.3985426743646284 0.38940500588128124 0.20707367501253596
0.399531913387055 0.389845431826012 0.20676642988164207
0.4005211524094816 0.39028602363436193 0.20646668297400306
0.4015103914319082 0.3907267112976923 0.20617411137508515
0.4024996304543348 0.3911674256510076 0.20588838951578664
0.40348886947676144 0.39160809838238 0.2056091893242455
0.404478108499188 0.39204866204206024 0.20533618038116835
0.4054673475216146 0.39248905005131013 0.2050690300785653
0.4064565865440412 0.39292919671093146 0.20480740378177156
0.4074458255664678 0.3933690372095186 0.20455096499463668
0.4084350645888944 0.39380850763142433 0.2042993755277564
0.409424303611321 0.39424754496445436 0.2040522956696228
0.4104135426337476 0.3946860871072878 0.203809384360563
0.41140278165617417 0.39512407287663404 0.2035702993693369
0.4123920206786008 0.3955614420141235 0.2033346974722602
0.4133812597010274 0.39599813519294635 0.20310223463471666
0.414370498723454 0.39643409402423685 0.20287256619492278
0.4153597377458806 0.3968692610632092 0.2026453470498029
0.4163489767683072 0.3973035798150522 0.20242023184283475
0.41733821579073377 0.3977369947405862 0.20219687515371765
0.41832745481316036 0.3981694512616861 0.2019749316897198
0.419316693835587 0.3986008957664744 0.20175405647855293
0.4203059328580136 0.3990312756142949 0.20153390506262614
0.4212951718804402 0.3994605391404586 0.20131413369452386
0.4222844109028668 0.3998886356607847 0.2010943995335557
0.42327364992529337 0.4003155154759244 0.20087436084322047
0.42426288894771996 0.4007411298754813 0.20065367718942717
0.42525212797014655 0.401165431141931 0.2004320096393143
0.42624136699257315 0.40158837255434143 0.20020902096050555
0.42723060601499974 0.40200990839190515 0.1999843758206421
0.4282198450374264 0.40242999393727685 0.19975774098702617
0.429209084059853 0.40284858547973207 0.19952878552621328
0.43019832308227957 0.40326564031814643 0.19929718100338836
0.43118756210470616 0.40368111676379204 0.19906260168135934
0.43217680112713275 0.40409497414297313 0.19882472471900198
0.43316604014955934 0.4045071727994823 0.19858323036899056
0.43415527917198593 0.4049176740969025 0.19833780217464433
0.4351445181944126 0.4053264404207456 0.19808812716572652
0.43613375721683917 0.4057334351804295 0.19783389605302437
0.43712299623926576 0.4061386228111142 0.1975748034215464
0.43811223526169235 0.4065419687753787 0.19731054792216757
0.43910147428411894 0.4069434395647548 0.1970408324615574
0.44009071330654553 0.40734300270112794 0.19676536439022446
0.4410799523289721 0.407740626737983 0.19648385568851204
0.4420691913513987 0.4081362812615328 0.19619602315038068
0.4430584303738253 0.4085299368917029 0.19590158856481493
0.44404766939625195 0.40892156528299156 0.19560027889469303
0.44503690841867855 0.409311139125204 0.19529182645295637
0.44602614744110514 0.40969863214406754 0.19497596907592435
0.4470153864635317 0.4100840191017179 0.19465245029359296
0.4480046254859583 0.41046727579708336 0.19432101949676586
0.4489938645083849 0.4108483790661402 0.19398143210086255
0.4499831035308115 0.41122730678206604 0.19363344970625437
0.45097234255323815 0.41160403785528243 0.1932768402549792
0.45196158157566474 0.41197855223339175 0.19291137818369025
0.45295082059809133 0.41235083090101016 0.19253684457269615
0.4539400596205179 0.41272085587950014 0.19215302729095088
0.4549292986429445 0.41308861022660187 0.19175972113686063
0.4559185376653711 0.41345407803597656 0.1913567279747696
0.4569077766877977 0.4138172444366442 0.1909438568669996
0.4578970157102243 0.41417809559233565 0.19052092420131328
0.4588862547326509 0.4145366187007577 0.19008775381368187
0.4598754937550775 0.4148928019927652 0.18964417710623607
0.4608647327775041 0.4152466347314471 0.1891900331602885
0.4618539717999307 0.4155981072111344 0.18872516884431453
0.4628432108223573 0.4159472107563203 0.18824943891678844
0.4638324498447839 0.4162939377205035 0.1877627061237721
0.4648216888672105 0.41663828148494836 0.18726484129115925
0.46581092788963707 0.41698023645737714 0.18675572341148464
0.4668001669120637 0.41731979807057945 0.18623523972520967
0.4677894059344903 0.41765696278094916 0.1857032857964032
0.4687786449569169 0.41799172806695245 0.18515976558274036
0.4697678839793435 0.41832409242752505 0.1846045914997474
0.4707571230017701 0.4186540553803979 0.18403768447922628
0.4717463620241967 0.4189816174603597 0.1834589740217972
0.47273560104662327 0.4193067802174493 0.182868398243505
0.47372484006904986 0.41962954621508597 0.18226590391643718
0.47471407909147645 0.41994991902813794 0.18165144650331028
0.4757033181139031 0.420267903240926 0.18102499018598625
0.4766925571363297 0.42058350444517 0.18038650788788407
0.4776817961587563 0.42089672923787547 0.17973598129026092
0.47867103518118287 0.4212075852191602 0.17907340084234036
0.47966027420360946 0.4215160809900305 0.17839876576527233
0.48064951322603605 0.4218222261500963 0.1777120840499154
0.48163875224846264 0.42212603129523596 0.17701337244843693
0.4826279912708893 0.4224275080152091 0.17630265645973292
0.4836172302933159 0.4227266688912197 0.17557997030867778
0.48460646931574247 0.4230235274934253 0.17484535691921393
0.48559570833816906 0.42331809837840345 0.1740988678813053
0.48658494736059565 0.4236103970865682 0.1733405634117778
0.48757418638302225 0.4239004401395449 0.17257051230907888
0.48856342540544884 0.4241882450374941 0.1717887919019945
0.48955266442787543 0.4244738302564045 0.17099548799236522
0.490541903450302 0.4247572152453338 0.17019069479185261
0.49153114247272867 0.4250384204236178 0.16937451485280752
0.49252038149515526 0.42531746717803987 0.16854705899330397
0.49350962051758185 0.4255943778599621 0.1677084462164021
0.49449885954000844 0.42586917578242495 0.16685880362371172
0.49548809856243503 0.42614188521721647 0.1659982663233349
0.4964773375848616 0.426412531391903 0.16512697733226797
0.4974665766072882 0.42668114048683836 0.16424508747335023
0.49845581562971486 0.42694773963214333 0.16335275526685328
0.49944505465214145 0.4272123569046584 0.16245014681680658
0.500434293674568 0.4274750213248757 0.16153743569216245
0.5014235326969947 0.42773576285384757 0.160614802802907
0.5024127717194212 0.42799461239007913 0.15968243627123002
0.5034020107418478 0.42825160176639926 0.1587405312978672
0.5043912497642744 0.4285067637468211 0.15778929002373862
0.505380488786701 0.4287601320233894 0.15682892138700566
0.5063697278091276 0.42901174121301555 0.1558596409756761
0.5073589668315542 0.4292616268543073 0.1548816708758902
0.5083482058539808 0.4295098254043966 0.1538952395160243
0.5093374448764074 0.42975637423575413 0.15290058150675112
0.5103266838988341 0.4300013116330196 0.15189793747720232
0.5113159229212606 0.4302446767898215 0.1508875539073778
0.5123051619436872 0.43048650980561476 0.1498696829569522
0.5132944009661138 0.43072685168251534 0.14884458229063374
0.5142836399885404 0.43096574432215873 0.14781251490022684
0.515272879010967 0.4312032305225626 0.14677374892356074
0.5162621180333936 0.4314393539750191 0.1457285574604406
0.5172513570558201 0.4316741592609985 0.14467721838578876
0.5182405960782468 0.4319076918490854 0.14362001416013448
0.5192298351006734 0.43213999809193954 0.14255723163762526
0.5202190741231 0.4323711252232901 0.14148916187172308
0.5212083131455266 0.4326011213549681 0.1404160999187566
0.5221975521679532 0.43283003547397175 0.13933834463950187
0.5231867911903798 0.4330579174395848 0.1382561984989598
0.5241760302128063 0.43328481798053226 0.13716996736450776
0.525165269235233 0.4335107886921972 0.13607996030259376
0.5261545082576595 0.43373588203388513 0.1349864893741519
0.5271437472800862 0.43396015132615057 0.1338898694289089
0.5281329863025128 0.4341836507481929 0.1327904178987604
0.5291222253249394 0.43440643533531237 0.1316884545903874
0.530111464347366 0.4346285609764418 0.13058430147728897
0.5311007033697925 0.4348500844117591 0.12947828249140567
0.5320899423922192 0.4350710632303777 0.12837072331450314
0.5330791814146457 0.43529155586812573 0.12726195116949213
0.5340684204370724 0.4355116216054143 0.12615229461185298
0.535057659459499 0.43573132056520664 0.12504208332133693
0.5360468984819255 0.4359507137110799 0.12393164789411046
0.5370361375043522 0.4361698628454048 0.122821319635512
0.5380253765267787 0.43638883060762645 0.1217114303535862
0.5390146155492054 0.43660768047266557 0.12060231215355775
0.5400038545716319 0.4368264767494416 0.11949429723340915
0.5409930935940586 0.43704528457952235 0.11838771768071914
0.5419823326164852 0.43726416993590184 0.11728290527092239
0.5429715716389117 0.43748319962192395 0.11618019126714237
0.5439608106613384 0.43770244127033847 0.11507990622175074
0.5449500496837649 0.43792196334251343 0.11398237977980488
0.5459392887061916 0.43814183512779586 0.11288794048450627
0.5469285277286181 0.43836212674303754 0.11179691558482817
0.5479177667510448 0.4385829091322769 0.11070963084544899
0.5489070057734713 0.43880425406659945 0.10962641035913308
0.5498962447958979 0.43902623414416964 0.10854757636168894
0.5508854838183246 0.43924892279044403 0.10747344904964005
0.5518747228407511 0.43947239425857465 0.10640434640073144
0.5528639618631778 0.43969672363000345 0.10534058399739846
0.5538532008856043 0.4399219868152524 0.10428247485331701
0.554842439908031 0.44014826055492123 0.10323032924314987
0.5558316789304575 0.4403756224208969 0.10218445453560457
0.5568209179528841 0.4406041508177687 0.10114515502990679
0.5578101569753107 0.44083392498447765 0.10011273179579792
0.5587993959977373 0.44106502499618067 0.09908748251715307
0.559788635020164 0.4412975317663554 0.09806970133931837
0.5607778740425905 0.44153152704913573 0.0970596787202574
0.5617671130650171 0.4417670934418954 0.09605770128559471
0.5627563520874437 0.4420043143880803 0.09506405168764115
0.5637455911098703 0.4422432741802889 0.09407900846847606
0.5647348301322969 0.4424840579636195 0.0931028459271653
0.5657240691547235 0.44272675173927795 0.09213583399118129
0.5667133081771502 0.4429714423684537 0.09117823809209265
0.5677025471995767 0.44321821757647545 0.090230319045584
0.5686917862220033 0.4434671659572431 0.08929233293586165
0.5696810252444299 0.44371837697794675 0.08836453100449944
0.5706702642668565 0.4439719409840714 0.08744715954376896
0.571659503289283 0.4442279492047036 0.08654045979450113
0.5726487423117097 0.4444864937581302 0.08564466784851398
0.5736379813341363 0.44474766765774376 0.08476001455564382
0.5746272203565629 0.44501156481825577 0.08388672543540737
0.5756164593789895 0.44527828006222336 0.08302502059332093
0.5766056984014161 0.44554790912689124 0.08217511464189796
0.5775949374238427 0.44582054867135207 0.08133721662633932
0.5785841764462692 0.446096296284036 0.08051152995493155
0.5795734154686959 0.44637525049052384 0.07969825233415685
0.5805626544911224 0.4466575107616945 0.07889757570852214
0.5815518935135491 0.4469431775222039 0.07810968620510272
0.5825411325359757 0.44723235215930585 0.077334764082799
0.5835303715584023 0.4475251370320118 0.07657298368629371
0.5845196105808289 0.4478216354805916 0.07582451340469842
0.5855088496032554 0.4481219518364239 0.07508951563487205
0.5864980886256821 0.4484261914321959 0.07436814674938852
0.5874873276481086 0.4487344606124474 0.07366055706912988
0.5884765666705353 0.4490468667444743 0.07296689084047449
0.5894658056929618 0.44936351822958204 0.07228728621704897
0.5904550447153885 0.44968452451469293 0.07162187524600543
0.5914442837378151 0.450009996104316 0.07097078385878536
0.5924335227602416 0.4503400445728674 0.07033413186632556
0.5934227617826683 0.4506747825773522 0.0697120329586587
0.5944120008050948 0.4510143238704018 0.06910459470885881
0.5954012398275215 0.4513587833136751 0.0685119185812761
0.596390478849948 0.45170827689161036 0.06793409994400622
0.5973797178723746 0.45206292172553864 0.06737122808553091
0.5983689568948013 0.45242283608815176 0.0668233862354688
0.5993581959172278 0.45278813941832774 0.06629065158936899
0.6003474349396545 0.4531589523363074 0.06577309533747802
0.601336673962081 0.4535353966592227 0.06527078269740934
0.6023259129845077 0.45391759541697746 0.064783772950639
0.6033151520069342 0.4543056728684744 0.06431211948275177
0.6043043910293608 0.45469975451817873 0.06385586982735655
0.6052936300517875 0.45509996713303863 0.06341506571359094
0.606282869074214 0.45550643875972335 0.06298974311712785
0.6072721080966407 0.45591929874221254 0.06257993231459996
0.6082613471190672 0.4563386777397008 0.06218565794135245
0.6092505861414939 0.4567647077448346 0.061806939052432376
0.6102398251639204 0.45719752210226217 0.06144378918672442
0.611229064186347 0.4576372555275027 0.06109621643413607
0.6122183032087736 0.4580840441261153 0.0607642235057387
0.6132075422312002 0.4585380254131776 0.06044780780676485
0.6141967812536269 0.458999338333048 0.06014696151236464
0.6151860202760534 0.45946812327942327 0.059861671646019465
0.61617525929848 0.4599445221156718 0.05959192016051217
0.6171644983209066 0.4604286781954359 0.059337684021350735
0.6181537373433332 0.4609207363834963 0.059098935292541635
0.6191429763657598 0.461420843076895 0.05887564122460835
0.6201322153881864 0.4619291462262939 0.05866776434474908
0.621121454410613 0.4624457953575737 0.05847526254902791
0.6221106934330396 0.46297094159364854 0.058298089196491716
0.6230999324554662 0.4635047376765025 0.05813619320510651
0.6240891714778928 0.46404733798941583 0.05798951914940411
0.6250784105003194 0.46459889857938835 0.05785800735973185
0.626067649522746 0.4651595771797332 0.057741594022996584
0.6270568885451726 0.46572953323284144 0.0576402112847945
0.6280461275675991 0.4663089279130863 0.057553787352818186
0.6290353665900258 0.46689792414987163 0.05748224660143267
0.6300246056124524 0.4674966866508005 0.05742550967731188
0.631013844634879 0.4681053819249462 0.05738349360602773
0.6320030836573056 0.4687241783062227 0.05735611189948434
0.6329923226797322 0.46935324597681827 0.05734327466408982
0.6339815617021588 0.46999275699069953 0.05734488870955939
0.6349708007245853 0.47064288529715304 0.05736085765824389
0.635960039747012 0.4713038067643483 0.057391082054878396
0.6369492787694386 0.4719756992029074 0.0574354594766464
0.6379385177918652 0.47265874238947025 0.05749388464345663
0.6389277568142918 0.4733531180902145 0.05756624952832972
0.6399169958367183 0.47405901008433754 0.05765244346779339
0.640906234859145 0.47477660418745615 0.05775235327218637
0.6418954738815715 0.47550608827492347 0.05786586333577186
0.6428847129039982 0.47624765230502175 0.05799285574656327
0.6438739519264247 0.4770014883420324 0.058133210395765765
0.6448631909488514 0.47776779057913854 0.058286805086739835
0.645852429971278 0.4785467553611481 0.058453515643392816
0.6468416689937045 0.4793385812070207 0.05863321601790791
0.6478309080161312 0.48014346883215714 0.05882577839772095
0.6488201470385577 0.48096162117044106 0.05903107331165636
0.6498093860609844 0.48179324339600615 0.05924896973513757
0.6507986250834109 0.4826385429446944 0.05947933519438667
0.6517878641058376 0.48349772953518994 0.05972203586953232
0.6527771031282641 0.4843710151897972 0.05997693669654507
0.6537663421506907 0.4852586142548345 0.06024390146792286
0.6547555811731174 0.48616074342062005 0.06052279293205074
0.6557448201955439 0.4870776217410202 0.06081347289116129
0.6567340592179706 0.48800947065252936 0.06111580229782504
0.6577232982403971 0.4889565139928556 0.06142964134990113
0.6587125372628237 0.48991897801898093 0.06175484958388283
0.6597017762852503 0.49089709142466653 0.062091285966572984
0.6606910153076769 0.49189108535737486 0.06243880898502848
0.6616802543301036 0.492901193434571 0.06279727673471372
0.6626694933525301 0.4939276517593797 0.0631665470058079
0.6636587323749568 0.49497069893556284 0.06354647736761089
0.6646479713973833 0.4960305760817822 0.0639369252509966
0.6656372104198099 0.49710752684512294 0.06433774802886609
0.6666264494422365 0.49820179741383364 0.06474880309455247
0.6676156884646631 0.4993136365292609 0.06516994793813599
0.6686049274870898 0.500443295496933 0.0656010402206276
0.6695941665095163 0.5015910281967731 0.06604193784598285
0.670583405531943 0.5027570910923894 0.06649249903091217
0.6715726445543695 0.5039417432394239 0.06695258237245248
0.6725618835767961 0.505145246292912 0.06742204691327346
0.6735511225992227 0.5063678645136269 0.0679007522046884
0.6745403616216493 0.5076098647733662 0.06838855836734796
0.6755296006440759 0.5088715165591465 0.06888532614959283
0.6765188396665025 0.5101530919762717 0.06939091698344889
0.6775080786889291 0.5114548657502302 0.06990519303824645
0.6784973177113557 0.5127771152274059 0.070428017271852
0.6794865567337823 0.5141201203745279 0.07095925347950124
0.6804757957562089 0.5154841637768603 0.07149876634022435
0.6814650347786355 0.5168695306350742 0.07204642146086039
0.682454273801062 0.5182765087607614 0.07260208541765575
0.6834435128234887 0.5197053885705677 0.07316562579544905
0.6844327518459152 0.5211564630788891 0.07373691122444216
0.6854219908683419 0.5226300278891078 0.07431581141456572
0.6864112298907685 0.524126381183327 0.07490219718744369
0.6874004689131951 0.5256458237105495 0.07549594050596925
0.6883897079356217 0.5271886587732914 0.07609691450150391
0.6893789469580482 0.5287551922125693 0.07670499349871378
0.6903681859804749 0.5303457323912265 0.07732005303806215
0.6913574250029014 0.5319605901755696 0.07794196989597611
0.6923466640253281 0.5336000789152686 0.07857062210271083
0.6933359030477547 0.5352645144214864 0.07920588895793344
0.6943251420701813 0.5369542149431933 0.079847651044055
0.6953143810926079 0.5386695011416404 0.08049579023733683
0.6963036201150344 0.5404106960629436 0.08115018971680252
0.6972928591374611 0.5421781251087422 0.0818107339709878
0.6982820981598876 0.5439721160049066 0.08247730880256142
0.6992713371823143 0.5457929987682352 0.08314980133085448
0.7002605762047409 0.5476411056711292 0.0838280999923341
0.7012498152271675 0.5495167712041926 0.08451209453906228
0.7022390542495941 0.5514203320367246 0.08520167603518025
0.7032282932720206 0.5533521269750731 0.08589673685145993
0.7042175322944473 0.5553124969188109 0.08659717065796828
0.7052067713168738 0.5573017848146962 0.08730287241488743
0.7061960103393005 0.5593203356083968 0.08801373836153993
0.707185249361727 0.5613684961939228 0.08872966600366318
0.7081744883841536 0.5634466153607612 0.08945055409898665
0.7091637274065803 0.5655550437386448 0.09017630264115688
0.7101529664290068 0.5676941337399715 0.09090681284206478
0.7111422054514335 0.5698642394997877 0.09164198711262583
0.71213144447386 0.572065716813355 0.09238172904206426
0.7131206834962867 0.5742989230712361 0.09312594337575779
0.7141099225187132 0.576564217191885 0.09387453599169295
0.7150991615411398 0.5788619595517168 0.09462741387558912
0.7160884005635664 0.5811925119126183 0.095384485094743
0.717077639585993 0.5835562373468839 0.0961456587706514
0.7180668786084197 0.5859535001595442 0.09691084505046596
0.7190561176308462 0.5883846658080651 0.09767995507733673
0.7200453566532728 0.5908501008193936 0.09845290095970066
0.7210345956756994 0.5933501727043308 0.09922959573956985
0.722023834698126 0.5958852498692071 0.10000995335987702
0.7230130737205526 0.5984557015248311 0.10079388863093215
0.7240023127429792 0.6010618975927218 0.10158131719604889
0.7249915517654059 0.603704208608566 0.10237215549639211
0.7259807907878324 0.6063830056229156 0.10316632073510584
0.726970029810259 0.6090986600990969 0.10396373084077379
0.7279592688326856 0.611851543808317 0.10476430443026633
0.7289485078551122 0.6146420287219607 0.10556796077103049
0.7299377468775388 0.6174704869010557 0.10637461974287178
0.7309269858999654 0.6203372903829075 0.10718420179928496
0.7319162249223921 0.6232428110648984 0.10799662792838098
0.7329054639448186 0.6261874205854157 0.10881181961346469
0.7338947029672452 0.6291714902019475 0.10962969879331087
0.7348839419896718 0.6321953906663071 0.11045018782218925
0.7358731810120984 0.6352594920969935 0.11127320942968616
0.736862420034525 0.6383641638486901 0.11209868668036942
0.7378516590569516 0.6415097743789171 0.11292654293334496
0.7388408980793781 0.6446966911118032 0.113756701801747
0.7398301371018048 0.647925280299016 0.11458908711220935
0.7408193761242314 0.6511959068778451 0.11542362286435774
0.741808615146658 0.6545089343264439 0.11626023319036713
0.7427978541690846 0.6578647245162407 0.11709884231462367
0.7437870931915112 0.6612636375615364 0.11793937451352965
0.7447763322139378 0.6647060316662979 0.1187817540754926
0.7457655712363643 0.6681922629681619 0.11962590526113095
0.746754810258791 0.6717226853796757 0.12047175226373617
0.7477440492812175 0.6752976504267778 0.12131921917002257
0.7487332883036442 0.678917507084568 0.12216822992120012
0.7497225273260708 0.6825826016103581 0.12301870827439919
0.7507117663484973 0.6862932773740531 0.12387057776448063
0.751701005370924 0.6900498746858866 0.12472376166625894
0.7526902443933505 0.6938527306215349 0.12557818295716514
0.7536794834157772 0.6977021788446413 0.12643376428037917
0.7546687224382037 0.7015985494267962 0.12729042790845307
0.7556579614606304 0.7055421686650086 0.12814809570745347
0.756647200483057 0.7095333588966913 0.12900668910164154
0.7576364395054835 0.7135724383122221 0.12986612903871678
0.7586256785279102 0.7176597207651161 0.1307263359556416
0.7596149175503367 0.7217955155798553 0.13158722974506745
0.7606041565727634 0.7259801273574302 0.13244872972238111
0.7615933955951899 0.7302138557786225 0.13331075459338776
0.7625826346176166 0.7344969954051249 0.13417322242264734
0.7635718736400432 0.7388298354785079 0.13503605060247817
0.7645611126624697 0.7432126597171165 0.13589915582264434
0.7655503516848964 0.7476457461109572 0.13676245404073803
0.7665395907073229 0.7521293667146295 0.13762586045326983
0.7675288297297496 0.7566637874383711 0.13848928946747893
0.7685180687521761 0.7612492678372843 0.13935265467387364
0.7695073077746027 0.7658860608988195 0.14021586881951295
0.7704965467970293 0.7705744128285728 0.14107884378203683
0.7714857858194559 0.7753145628344913 0.14194149054445665
0.7724750248418826 0.7801067429095495 0.1428037191707112
0.7734642638643091 0.7849511776129836 0.14366543878199808
0.7744535028867358 0.7898480838501654 0.14452655753388668
0.7754427419091623 0.7947976706511936 0.1453869825942196
0.7764319809315889 0.7998001389483003 0.14624662012180945
0.7774212199540155 0.8048556813521526 0.14710537524593642
0.7784104589764421 0.8099644819271415 0.14796315204665378
0.7793996979988687 0.8151267159657647 0.14881985353590502
0.7803889370212953 0.8203425497621779 0.1496753816394614
0.781378176043722 0.8256121403850291 0.15052963717968149
0.7823674150661485 0.830935635449671 0.1513825198591018
0.7833566540885751 0.8363131728898661 0.1522339282448622
0.7843458931110017 0.8417448807290587 0.15308375975397107
0.7853351321334283 0.8472308768513542 0.15393191063941838
0.7863243711558549 0.8527712687723077 0.15477827597714003
0.7873136101782815 0.8583661534096126 0.15562274965384132
0.7883028492007081 0.8640156168538293 0.15646522435568463
0.7892920882231347 0.8697197341392581 0.1573055915578492
0.7902813272455613 0.8754785690150687 0.15814374151496943
0.7912705662679879 0.8812921737168213 0.1589795632524585
0.7922598052904145 0.8871605887384798 0.15981294455872685
0.793249044312841 0.8930838426050604 0.16064377197830132
0.7942382833352677 0.8990619516460332 0.16147193080585664
0.7952275223576943 0.9050949197695922 0.16229730508116513
0.7962167613801209 0.9111827382379483 0.1631197775849774
0.7972060004025475 0.9173253854437498 0.16393922983584266
0.7981952394249741 0.9235228266877762 0.16475554208787932
0.7991844784474007 0.9297750139580383 0.16556859332950805
0.8001737174698272 0.9360818857104066 0.16637826128315908
0.8011629564922539 0.9424433666509354 0.1671844224059661
0.8021521955146804 0.9488593675199706 0.16798695189145893
0.8031414345371071 0.9553297848782386 0.1687857236722713
0.8041306735595337 0.9618545008950042 0.16958061042387415
0.8051199125819603 0.9684333831384677 0.17037148356935275
0.8061091516043869 0.9750662843685491 0.1711582132852418
0.8070983906268134 0.9817530423321749 0.17194066850843207
0.8080876296492401 0.9884934795612278 0.17271871694416938
0.8090768686716666 0.9952874031733199 0.17349222507515893
0.8100661076940933 1.002134604675506 0.17426105817179435
0.8110553467165198 1.009034859771092 0.17502508030352756
0.8120445857389464 1.015987928169707 0.17578415435140027
0.8130338247613731 1.0229935534007601 0.17653814202175172
0.8140230637837996 1.0300514626304274 0.17728690386112525
0.8150123028062263 1.0371613664823545 0.17803029927238992
0.8160015418286528 1.0443229588621727 0.17876818653209708
0.8169907808510795 1.0515359167860223 0.1795004228090928
0.817980019873506 1.0587999002131878 0.1802268641844023
0.8189692588959326 1.066114551883046 0.18094736567241
0.8199584979183593 1.0734794971564146 0.18166178124335008
0.8209477369407858 1.0808943438614975 0.18236996384713114
0.8219369759632125 1.0883586821445648 0.18307176543851114
0.822926214985639 1.0958720843254808 0.18376703700364216
0.8239154540080657 1.1034341047582776 0.1844556285880054
0.8249046930304922 1.1110442796968767 0.18513738932575138
0.8258939320529188 1.1187021271661344 0.18581216747046644
0.8268831710753455 1.1264071468383252 0.18647981042738038
0.827872410097772 1.1341588199152428 0.187140164787033
0.8288616491201987 1.1419566090160251 0.1877930763604154
0.8298508881426252 1.149799958070862 0.1884383902156003
0.8308401271650518 1.1576882922207234 0.18907595071587716
0.8318293661874784 1.1656210177232484 0.18970560155940333
0.832818605209905 1.173597521864916 0.1903271858203864
0.8338078442323316 1.1816171728796447 0.19094054599180554
0.8347970832547582 1.1896793198739721 0.1915455240296849
0.8357863222771849 1.1977832927588887 0.19214196139892514
0.8367755612996114 1.2059284021885182 0.19272969912070292
0.837764800322038 1.214113939505735 0.19330857782144248
0.8387540393444646 1.2223391766948546 0.19387843778336333
0.8397432783668912 1.2306033663415041 0.19443911899660923
0.8407325173893178 1.238905741599821 0.19499046121295657
0.8417217564117444 1.2472455161670593 0.195532304001104
0.8427109954341709 1.2556218842657634 0.19606448680353797
0.8437002344565976 1.2640340206335745 0.1965868489949735
0.8446894734790242 1.2724810805207987 0.19709922994235973
0.8456787125014508 1.2809621996958624 0.19760146906644463
0.8466679515238774 1.2894764944587198 0.1980934059048877
0.847657190546304 1.298023061662331 0.1985748801769061
0.8486464295687306 1.306600978742315 0.1990457318494429
0.8496356685911571 1.315209303754834 0.19950580120483574
0.8506249076135838 1.3238470754228702 0.19995492890997074
0.8516141466360104 1.3325133131908793 0.20039295608689595
0.852603385658437 1.3412070172879835 0.20081972438487217
0.8535926246808636 1.349927168799763 0.20123507605383492
0.8545818637032901 1.3586727297486783 0.20163885401923476
0.8555711027257168 1.367442643183265 0.202030901958229
0.8565603417481433 1.3762358332760802 0.20241106437718592
0.85754958077057 1.3850512054305535 0.202779186690468
0.8585388197929966 1.3938876463967114 0.2031351153004524
0.8595280588154232 1.4027440243958922 0.20347869767874802
0.8605172978378498 1.4116191892544787 0.20380978244856396
0.8615065368602763 1.4205119725466753 0.20412821946818138
0.862495775882703 1.42942118774638 0.20443385991548121
0.8634850149051295 1.4383456303882032 0.20472655637347245
0.8644742539275562 1.4472840782376348 0.2050061629167683
0.8654634929499827 1.4562352914703847 0.2052725351989522
0.8664527319724094 1.4651980128609505 0.20552553054077344
0.867441970994836 1.474170967980373 0.2057650080191099
0.8684312100172625 1.4831528654032329 0.20599082855663425
0.8694204490396892 1.4921423969238796 0.20620285501211572
0.8704096880621157 1.501138237781872 0.20640095227128696
0.8713989270845424 1.5101390468966454 0.2065849873382071
0.8723881661069689 1.5191434671113946 0.20675482942704443
0.8733774051293955 1.528150125446146 0.2069103500542039
0.8743666441518221 1.5371576333599664 0.20705142313072158
0.8753558831742487 1.546164587022376 0.20717792505484575
0.8763451221966754 1.5551695675937818 0.20728973480472265
0.8773343612191019 1.5641711415150603 0.20738673403110355
0.8783236002415286 1.5731678608061006 0.2074688071499876
0.8793128392639551 1.5821582633733382 0.20753584143511358
0.8803020782863817 1.5911408733262127 0.207587727110212
0.8812913173088083 1.600114201302458 0.2076243574409278
0.8822805563312349 1.6090767448021859 0.2076456288263226
0.8832697953536616 1.618026988530683 0.20765144088986387
0.8842590343760881 1.6269634047498307 0.2076416965698084
0.8852482733985148 1.6358844536380759 0.20761630220888502
0.8862375124209413 1.6447885836588654 0.2075751676431822
0.8872267514433679 1.6536742319374262 0.20751820629014425
0.8882159904657945 1.6625398246458145 0.20744533523558084
0.8892052294882211 1.6713837773961202 0.20735647531959187
0.8901944685106478 1.68020449564169 0.2072515512213124
0.8911837075330743 1.6890003750862967 0.20713049154237895
0.892172946555501 1.697769802101083 0.20699322888902216
0.8931621855779275 1.7065111541491855 0.20683969995268672
0.8941514246003541 1.7152228002178678 0.2066698455890844
0.8951406636227807 1.723903101258078 0.20648361089558265
0.8961299026452073 1.7325504106312153 0.20628094528683358
0.8971191416676338 1.7411630745629953 0.20606180256854909
0.8981083806900605 1.7497394326042808 0.20582614100932792
0.8990976197124871 1.758277818098627 0.20557392341044223
0.9000868587349137 1.7667765586564976 0.20530511717349184
0.9010760977573403 1.775233976635852 0.2050196943658358
0.9020653367797669 1.7836483896290338 0.2047176317837133
0.9030545758021935 1.7920181109557016 0.2043989110129652
0.90404381482462 1.8003414501616537 0.20406351848727303
0.9050330538470467 1.8086167135233422 0.20371144554382975
0.9060222928694732 1.8168422045578845 0.20334268847636217
0.9070115318918999 1.8250162245383668 0.20295724858542502
0.9080007709143265 1.833137073014209 0.20255513222589053
0.908990009936753 1.8412030483364472 0.20213635085155812
0.9099792489591797 1.8492124481876333 0.2017009210568119
0.9109684879816062 1.8571635701161895 0.2012488646152581
0.9119577270040329 1.865054712074987 0.2007802085152744
0.9129469660264594 1.872884172963878 0.20029498499240828
0.9139362050488861 1.880650253176025 0.1997932315585632
0.9149254440713127 1.88835125514771 0.19927499102791632
0.9159146830937392 1.8959854839114416 0.19874031153951166
0.9169039221161659 1.9035512476521006 0.1981892465764788
0.9178931611385924 1.9110468582658486 0.19762185498183055
0.9188824001610191 1.9184706319216163 0.19703820097079308
0.9198716391834456 1.9258208896248332 0.19643835413963054
0.9208608782058723 1.9330959577832196 0.19582238947092534
0.9218501172282989 1.940294168774341 0.1951903873352828
0.9228393562507254 1.947413861514652 0.1945424334894295
0.9238285952731521 1.954453382029821 0.19387861907068032
0.9248178342955786 1.9614110840259928 0.19319904058775345
0.9258070733180053 1.968285329461805 0.1925037999079137
0.9267963123404318 1.9750744891207912 0.19179300424043338
0.9277855513628585 1.9817769431839953 0.19106676611635826
0.928774790385285 1.988391081802455 0.1903252033645755
0.9297640294077116 1.994915305669292 0.18956843908418025
0.9307532684301383 2.0013480265911605 0.1887966016131446
0.9317425074525648 2.0076876680587303 0.18800982449329529
0.9327317464749915 2.0139326658159695 0.1872082464316105
0.933720985497418 2.020081468427897 0.1863920112578523
0.9347102245198446 2.0261325378465775 0.18556126787855062
0.9356994635422712 2.0320843499750243 0.1847161702273658
0.9366887025646978 2.0379353952287653 0.18385687721185243
0.9376779415871244 2.0436841790947744 0.18298355265665991
0.938667180609551 2.0493292226874775 0.18209636524320078
0.9396564196319777 2.0548690633015605 0.18119548844582922
0.9406456586544042 2.0603022549613055 0.18028110046457013
0.9416348976768308 2.0656273689661555 0.17935338415444643
0.9426241366992574 2.070842994432226 0.17841252695145576
0.943613375721684 2.0759477388295 0.17745872079524946
0.9446026147441106 2.0809402285144167 0.17649216204857243
0.9455918537665372 2.085819109257571 0.17551305141352463
0.9465810927889639 2.0905830467662576 0.17452159384471086
0.9475703318113904 2.0952307272015767 0.1735179984593442
0.948559570833817 2.0997608576898386 0.17250247844437694
0.9495488098562436 2.1041721668279694 0.17147525096073346
0.9505380488786702 2.108463405182685 0.1704365370447215
0.9515272879010968 2.1126333457831574 0.1693865615067052
0.9525165269235234 2.116680784606861 0.1683255528271203
0.95350576594595 2.120604541058428 0.16725374304992233
0.9544950049683766 2.1244034584411744 0.16617136767355284
0.9554842439908032 2.12807640442106 0.16507866553951767
0.9564734830132298 2.1316222714828807 0.16397587871867236
0.9574627220356564 2.1350399773783604 0.16286325239530838
0.958451961058083 2.138328465565971 0.16174103474914164
0.9594412000805096 2.1414867056421896 0.1606094768353017
0.9604304391029361 2.1445136937639906 0.15946883246242702
0.9614196781253628 2.1474084530623143 0.15831935806896746
0.9624089171477894 2.1501700340462873 0.15716131259780325
0.963398156170216 2.15279751499798 0.15599495736928548
0.9643873951926426 2.1552900023574915 0.15482055595280794
0.9653766342150691 2.157646631098094 0.15363837403702207
0.9663658732374958 2.159866565091292 0.15244867929880238
0.9673551122599223 2.1619489974615482 0.15125174127107935
0.968344351282349 2.163893150930501 0.15004783120964799
0.9693335903047755 2.165698278150444 0.14883722195906995
0.9703228293272022 2.1673636620269265 0.14762018781778022
0.9713120683496288 2.1688886160302414 0.14639700440251388
0.9723013073720553 2.1702724844956647 0.14516794851216872
0.973290546394482 2.171514642912231 0.1439332979912162
0.9742797854169085 2.1726144981999393 0.14269333159277897
0.9752690244393352 2.1735714889751465 0.14144832884148478
0.9762582634617617 2.1743850858040776 0.14019856989621662
0.9772475024841883 2.1750547914442566 0.1389443354128671
0.978236741506615 2.175580141073704 0.13768590640721579
0.9792259805290415 2.1759607025078327 0.13642356411803752
0.9802152195514682 2.1761960764038233 0.1351575898705553
0.9812044585738947 2.176285896452449 0.13388826494034958
0.9821936975963214 2.176229829557152 0.13261587041783
0.9831829366187479 2.176027576000343 0.13134068707338212
0.9841721756411745 2.1756788695967426 0.13006299522329245
0.9851614146636012 2.1751834778337304 0.12878307459655952
0.9861506536860277 2.1745412019986086 0.12750120420269412
0.9871398927084544 2.173751877292666 0.12621766220061054
0.9881291317308809 2.172815372932003 0.12493272576871124
0.9891183707533076 2.171731592235044 0.12364667097626003
0.9901076097757341 2.1705004726966637 0.1223597726561448
0.9910968487981607 2.169121986048919 0.12107230427911944
0.9920860878205873 2.167596138308289 0.1197845378296224
0.9930753268430139 2.1659229698094222 0.11849674368325686
0.9940645658654406 2.1641025552253716 0.11720919048602536
0.9950538048878671 2.162135003574261 0.11592214503539988
0.9960430439102937 2.1600204582124003 0.1146358721633122
0.9970322829327203 2.157759096813841 0.11335063462114622
0.9980215219551469 2.1553511313363627 0.11206669296680662
0.9990107609775735 2.1527968079738966 0.11078430545394183
1.0 2.1500964070954374 0.10950372792339128


==> data/svhn_oe_allconv.dat <==
x id_density ood_density
0.05018939822912216 0.184204314473695 3.1598992074301244
0.0511401591149417 0.18590034136818032 3.191821002611749
0.05209092000076124 0.18760228042098867 3.2234872990723287
0.05304168088658078 0.18931002953657272 3.2548851995821724
0.05399244177240032 0.19102348547844447 3.2860018658435504
0.05494320265821986 0.19274254389229636 3.316824528247183
0.055893963544039395 0.19446709932972858 3.347340495615519
0.05684472442985894 0.19619704527257725 3.37753716492169
0.05779548531567848 0.19793227415784015 3.407402030972955
0.058746246201498015 0.19967267740319636 3.436922696047404
0.05969700708731755 0.20141814543311484 3.466086879472887
0.06064776797313709 0.20316856770554348 3.4948824271369165
0.06159852885895663 0.2049238327391825 3.5232973209166305
0.06254928974477617 0.20668382814132508 3.551319688017685
0.06350005063059572 0.20844844063626658 3.5789378102112974
0.06445081151641525 0.21021755609427417 3.6061401329586147
0.06540157240223479 0.21199105956110892 3.6329152744117366
0.06635233328805433 0.21376883528809232 3.6592520342808594
0.06730309417387387 0.21555076676271298 3.685139402557249
0.0682538550596934 0.2173367367397605 3.710566568081768
0.06920461594551294 0.2191266272729815 3.7355229269490144
0.07015537683133248 0.22092031974724843 3.7599980907372768
0.07110613771715202 0.22271769491122945 3.7839818945547155
0.07205689860297157 0.2245186329105521 3.8074644048924635
0.0730076594887911 0.22632301332144975 3.8304359272755333
0.07395842037461064 0.22813071518487796 3.8528870137027695
0.07490918126043018 0.22994161704109506 3.8748084698672356
0.07585994214624972 0.23175559696468784 3.8961913621488633
0.07681070303206926 0.2335725326000389 3.91702702437137
0.0777614639178888 0.235392301197215 3.9373070643158625
0.07871222480370833 0.23721477964827076 3.9570233699838084
0.07966298568952787 0.23903984452394994 3.976168115602411
0.08061374657534742 0.2408673721107728 3.994733767365849
0.08156450746116695 0.2426972384484937 4.012713088905996
0.0825152683469865 0.24452931936791908 4.030099146486948
0.08346602923280604 0.2463634905290635 4.046885313917652
0.08441679011862557 0.24819962745963683 4.063065277177655
0.08536755100444511 0.2500376055938397 4.078633038751203
0.08631831189026465 0.25187730031145705 4.093582921665358
0.0872690727760842 0.2537185869772303 4.10790957322825
0.08821983366190372 0.25556134098048927 4.121607968463893
0.08917059454772328 0.2574054377750352 4.134673413240497
0.0901213554335428 0.25925075291924404 4.147101547089627
0.09107211631936235 0.26109716211638584 4.158888345713842
0.09202287720518189 0.26294454125513494 4.170030123181103
0.09297363809100143 0.26479276645024674 4.180523533804371
0.09392439897682096 0.26664171408339926 4.190365573705543
0.0948751598626405 0.2684912608441589 4.1995535820630545
0.09582592074846004 0.27034128377107 4.208085242043
0.09677668163427958 0.27219166029283137 4.215958581414049
0.09772744252009913 0.2740422682695563 4.223171972846847
0.09867820340591865 0.2758929860340789 4.229724133898936
0.0996289642917382 0.27774369243329855 4.235614126686765
0.10057972517755774 0.27959426686953726 4.240841357246623
0.10153048606337728 0.2814445893418822 4.245405574586848
0.10248124694919682 0.283294540487504 4.2493068694339895
0.10343200783501635 0.2851440016229172 4.252545672676031
0.10438276872083589 0.28699285478516806 4.255122753506028
0.10533352960665543 0.28884098277292464 4.2570392172702105
0.10628429049247498 0.2906882691874436 4.258296503024502
0.1072350513782945 0.2925345984733969 4.25889638080421
0.10818581226411406 0.29437985595953325 4.258840948611618
0.1091365731499336 0.2962239278991435 4.25813262912688
0.11008733403575313 0.2980667015103205 4.256774166147614
0.11103809492157267 0.29990806501597733 4.254768620763192
0.1119888558073922 0.3017479076836067 4.252119367269808
0.11293961669321174 0.3035861198647556 4.248830088832835
0.11389037757903128 0.3054225930341906 4.244904772903218
0.11484113846485082 0.3072572198287348 4.240347706394858
0.11579189935067037 0.30908989408573956 4.235163470630282
0.11674266023648991 0.3109205108811852 4.229356936062105
0.11769342112230945 0.3127489665673688 4.222933256777975
0.11864418200812898 0.3145751588101656 4.215897864796939
0.11959494289394852 0.3163989866258363 4.208256464165373
0.12054570377976806 0.3182203504173548 4.200015024860768
0.1214964646655876 0.32003915201023264 4.191179776511907
0.12244722555140714 0.32185529468781987 4.181757201943954
0.12339798643722667 0.32366868322604997 4.171754030557385
0.12434874732304622 0.32547922392760903 4.161177231549508
0.12529950820886576 0.3272868246555113 4.150034006987691
0.12625026909468529 0.3290913948660437 4.1383317847433565
0.12720102998050484 0.3308928456410642 4.126078211295918
0.1281517908663244 0.33269108971963296 4.1132811444159385
0.1291025517521439 0.3344860415289431 4.0999486457367675
0.13005331263796344 0.336277617214534 4.086088973224089
0.131004073523783 0.33806573466976486 4.071710573552574
0.13195483440960254 0.3398503135645215 4.056822074399218
0.13290559529542206 0.3416312753731348 4.041432276662507
0.13385635618124161 0.3434085434014899 4.025550146616944
0.13480711706706117 0.3451820428133039 4.009184808012069
0.1357578779528807 0.34695170065554487 3.992345534125405
0.1367086388387002 0.34871744588298076 3.9750417397783573
0.13765939972451977 0.3504792093818227 3.957282973324345
0.13861016061033932 0.35223692399245776 3.93907890861808
0.13956092149615884 0.353990524531237 3.9204393369749906
0.14051168238197836 0.35573994781130436 3.9013741591296403
0.14146244326779792 0.35748513266244925 3.881893377201795
0.14241320415361747 0.3592260199499559 3.8620070866787537
0.143363965039437 0.3609625525924392 3.8417254684223425
0.14431472592525654 0.36269467557863977 3.821058780708885
0.1452654868110761 0.36442233598316814 3.8000173513102333
0.14621624769689562 0.3661454829811743 3.7786115696238047
0.14716700858271514 0.3678640678619294 3.756851878859384
0.1481177694685347 0.3695780440413032 3.734748768290253
0.14906853035435425 0.371287367073116 3.71231276557604
0.15001929124017377 0.37299199465935734 3.6895544291643825
0.15097005212599332 0.374691886659252 3.6664843407784056
0.15192081301181287 0.3763870050971603 3.643113097996764
0.1528715738976324 0.37807731416929596 3.6194513069326195
0.15382233478345192 0.37976278024925775 3.5955095750179935
0.15477309566927147 0.38144337189235034 3.5712985038993783
0.15572385655509102 0.3831190598386923 3.54682868245043
0.15667461744091055 0.38478981701509585 3.52211067990735
0.15762537832673007 0.38645561853571003 3.4971550391321298
0.15857613921254962 0.38811644170141557 3.4719722700087545
0.15952690009836917 0.38977226599796727 3.446572842977155
0.1604776609841887 0.3914230730928674 3.420967182709371
0.16142842187000825 0.39306884683097476 3.3951656619322184
0.1623791827558278 0.3947095732288312 3.3691785954004483
0.16332994364164732 0.3963452404677072 3.3430162340241014
0.16428070452746685 0.3979758388853605 3.3166887591535854
0.1652314654132864 0.3996013609665012 3.290206277025591
0.16618222629910595 0.40122180133195795 3.2635788133728623
0.16713298718492547 0.40283715672655857 3.2368163082004604
0.16808374807074503 0.4044474260056988 3.209928610730923
0.16903450895656458 0.4060526101206152 3.1829254745205535
0.1699852698423841 0.40765271210235776 3.1558165527486035
0.17093603072820363 0.40924773704446815 3.12861139368113
0.17188679161402318 0.41083769208435333 3.101319436310847
0.17283755249984273 0.41242258638337054 3.073950006174122
0.17378831338566225 0.41400243110561846 3.046512311346029
0.17473907427148178 0.4155772393954457 3.0190154386140904
0.17568983515730133 0.4171470263536737 2.9914683498311945
0.17664059604312088 0.41871180901255 2.96387987844776
0.1775913569289404 0.42027160630943033 2.9362587262232203
0.17854211781475995 0.4218264390592077 2.9086134601164892
0.17949287870057948 0.42337632992548024 2.8809525093549664
0.18044363958639903 0.4249213033904938 2.8532841626813576
0.18139440047221858 0.42646138572384695 2.8256165657774135
0.1823451613580381 0.4279966049499767 2.7979577188635263
0.18329592224385766 0.4295269908144461 2.770315474472804
0.18424668312967718 0.43105257474903863 2.7426975353982184
0.18519744401549673 0.4325733898356738 2.7151114528111098
0.18614820490131626 0.43408947076916166 2.687564624549221
0.1870989657871358 0.43560085381882513 2.6600642935722374
0.18804972667295533 0.43710757678897666 2.632617546582689
0.18900048755877488 0.4386096789782986 2.6052313128098334
0.18995124844459443 0.4401072011381295 2.5779123629540934
0.19090200933041396 0.4416001854296798 2.550667308289396
0.1918527702162335 0.44308867538020463 2.5235025999206697
0.19280353110205303 0.4445727158381418 2.4964245281936432
0.19375429198787258 0.44605235292724593 2.469439222253903
0.1947050528736921 0.44752763399974743 2.4425526497521224
0.19565581375951166 0.4489986075885524 2.4157706166922575
0.19660657464533118 0.4504653233585002 2.3890987674193704
0.19755733553115074 0.45192783205673603 2.3625425847436903
0.1985080964169703 0.4533861854621796 2.3361073901974057
0.1994588573027898 0.4548404363341666 2.309798344420643
0.20040961818860936 0.4562906383602442 2.283620447672965
0.20136037907442889 0.4577368461031874 2.2575785404667372
0.20231113996024844 0.459179114947252 2.2316773043185347
0.20326190084606796 0.46061750104367566 2.205921262614864
0.2042126617318875 0.4620520612554969 2.180314781588289
0.20516342261770704 0.4634828531016909 2.154862071400108
0.2061141835035266 0.4649099347006758 2.1295671873256525
0.20706494438934614 0.46633336471320136 2.104434031038302
0.20801570527516566 0.4677532022846791 2.079466351988204
0.20896646616098521 0.46916950698697085 2.0546677488717724
0.20991722704680474 0.4705823387596733 2.030041671188005
0.2108679879326243 0.47199175785094416 2.005591420877601
0.2118187488184438 0.4733978247578913 1.981320154040949
0.21276950970426337 0.4748006001665702 1.95723088273102
0.2137202705900829 0.476200144891635 1.933326476817223
0.21467103147590244 0.47759651981565515 1.9096096659163166
0.215621792361722 0.47898978582817003 1.8860830413864658
0.21657255324754152 0.48038000376449264 1.8627490583806097
0.21752331413336107 0.4817672343443121 1.8396100379552933
0.2184740750191806 0.4831515381101397 1.8166681692311888
0.21942483590500014 0.48453297536562034 1.7939255116015596
0.22037559679081967 0.48591160611377954 1.771383996984995
0.22132635767663922 0.48728748999520777 1.749045432118724
0.22227711856245874 0.48866068622626074 1.7269115008889953
0.2232278794482783 0.49003125353728794 1.7049837666949101
0.22417864033409785 0.4913992501109433 1.6832636748423222
0.22512940121991737 0.4927647335206242 1.6617525549643535
0.22608016210573692 0.4941277606690653 1.6404516234651918
0.22703092299155644 0.4954883877271408 1.6193619859839403
0.227981683877376 0.49684667007291133 1.5984846398752963
0.22893244476319552 0.49820266223096277 1.57782047670395
0.22988320564901507 0.4995564178120655 1.5573702847496702
0.2308339665348346 0.5009079894532127 1.5371347515201124
0.23178472742065415 0.502257428758077 1.517114466268466
0.23273548830647367 0.5036047862378957 1.4973099225131379
0.23368624919229322 0.504950111252889 1.4777215205567726
0.23463701007811277 0.5062934519541813 1.4583495700019617
0.2355877709639323 0.5076348552263226 1.439194292261097
0.23653853184975185 0.5089743666304193 1.4202558230579256
0.23748929273557137 0.510312030347927 1.4015342149184058
0.23844005362139092 0.5116478891251431 1.3830294396486218
0.23939081450721045 0.5129819842184405 1.3647413907974937
0.24034157539303 0.5143143553402857 1.3466698861022484
0.24129233627884952 0.5156450406060626 1.3288146699145815
0.24224309716466907 0.5169740764817757 1.3111754156055857
0.24319385805048863 0.5183014977326339 1.293751727947612
0.24414461893630815 0.519627337372577 1.2765431454713043
0.2450953798221277 0.5209516266147743 1.2595491427961234
0.24604614070794723 0.522274394823135 1.2427691329327937
0.24699690159376678 0.5235956694648684 1.2262024695561664
0.2479476624795863 0.5249154760641156 1.2098484492470836
0.24889842336540585 0.5262338381567165 1.1937063137019288
0.24984918425122538 0.5275507772461178 1.1777752519085987
0.25079994513704496 0.5288663127604729 1.1620544022877497
0.2517507060228645 0.530180462010971 1.1465428547982353
0.252701466908684 0.5314932401513993 1.1312396530057176
0.2536522277945036 0.5328046601390183 1.1161437961135485
0.25460298868032305 0.5341147326967292 1.101254240955068
0.25555374956614263 0.5354234662766089 1.0865699039465295
0.25650451045196215 0.5367308670248083 1.0720896629999948
0.2574552713377817 0.5380369387478603 1.0578123593955266
0.25840603222360126 0.539341682880431 1.0437367996121631
0.2593567931094208 0.5406450984545131 1.0298617571171698
0.2603075539952403 0.5419471820701207 1.0161859741131443
0.2612583148810599 0.5432479278674918 1.0027081632426516
0.2622090757668794 0.5445473275008235 0.989427009250064
0.26315983665269893 0.5458453701135707 0.9763411706004018
0.2641105975385185 0.5471420423153176 0.9634492810550008
0.265061358424338 0.5484373281602607 0.9507499512039027
0.26601211931015756 0.5497312091273068 0.9382417699548972
0.2669628801959771 0.5510236641018107 0.9259233059792489
0.2679136410817966 0.5523146693589781 0.9137931091141255
0.2688644019676162 0.5536041985489325 0.9018497117218583
0.2698151628534357 0.554892222683483 0.8900916300061816
0.27076592373925523 0.5561787101245887 0.878517365285629
0.2717166846250748 0.5574636265745416 0.8671254052243618
0.27266744551089434 0.5587469350678871 0.8559142250206917
0.27361820639671386 0.5600285959650684 0.8448822885536235
0.27456896728253344 0.5613085669478409 0.8340280494878021
0.2755197281683529 0.5625868030164283 0.8233499523372403
0.2764704890541725 0.5638632564884538 0.8128464334882802
0.27742124993999207 0.5651378769996329 0.802515922182253
0.27837201082581153 0.5664106115062562 0.7923568414583351
0.2793227717116311 0.5676814042894371 0.7823676090571308
0.28027353259745064 0.5689501969611512 0.772546638285552
0.28122429348327016 0.5702169284720499 0.7628923388435541
0.28217505436908974 0.5714815351210611 0.753403117613362
0.28312581525490926 0.5727439505667709 0.744077379411804
0.2840765761407288 0.5740041058405765 0.7349135277064011
0.28502733702654837 0.5752619293616195 0.7259099652959008
0.2859780979123679 0.5765173469534833 0.7170650949559276
0.2869288587981874 0.5777702818626453 0.7083773200504672
0.287879619684007 0.5790206547786981 0.6998450451098955
0.28883038056982646 0.5802683838562973 0.6914666763763042
0.28978114145564604 0.5815133847388535 0.6832406223168475
0.29073190234146556 0.5827555705839366 0.6751652941058923
0.2916826632272851 0.5839948520904029 0.667239106076717
0.29263342411310467 0.5852311375271956 0.6594604761435534
0.2935841849989242 0.5864643327638466 0.6518278261947432
0.2945349458847437 0.5876943413026215 0.6443395824578049
0.2954857067705633 0.588921064312322 0.6369941758372054
0.2964364676563828 0.5901444006637021 0.6297900422256332
0.29738722854220234 0.5913642469664993 0.6227256227895772
0.2983379894280219 0.5925804976080438 0.6157993642300092
0.2992887503138414 0.5937930447934278 0.6090097190189878
0.30023951119966097 0.5950017785872118 0.6023551456129723
0.3011902720854805 0.5962065869566504 0.5958341086436676
0.3021410329713 0.5974073558163928 0.5894450790871898
0.3030917938571196 0.5986039690746467 0.5831865344123628
0.3040425547429391 0.599796308680781 0.5770569587089422
0.30499331562875864 0.6009842546743186 0.5710548427965559
0.3059440765145782 0.6021676852353068 0.5651786843151619
0.30689483740039775 0.6033464767360293 0.5594269877978034
0.30784559828621727 0.6045205037940271 0.55379826472644
0.3087963591720368 0.605689639326387 0.5482910335716367
0.3097471200578564 0.6068537546052827 0.5429038198168705
0.3106978809436759 0.6080127193147156 0.5376351559682319
0.3116486418294954 0.6091664016084261 0.5324835815502521
0.312599402715315 0.6103146681689413 0.5274476430886247
0.3135501636011345 0.6114573842677224 0.5225258940805546
0.31450092448695405 0.6125944138263627 0.5177168949534557
0.31545168537277357 0.6137256194788089 0.5130192130127317
0.31640244625859315 0.6148508626345656 0.5084314223793449
0.3173532071444127 0.6159700035428355 0.5039521039178815
0.3183039680302322 0.6170829013575577 0.4995798451558017
0.3192547289160517 0.6181894142033025 0.49531324019456613
0.3202054898018713 0.6192893992419845 0.49115088961330317
0.3211562506876908 0.6203827127403444 0.4870914003656903
0.32210701157351035 0.6214692101381497 0.48313338567069664
0.32305777245932993 0.6225487461171049 0.47927546489782813
0.32400853334514945 0.6236211746703725 0.4755162634475163
0.324959294230969 0.6246863491727023 0.4718544126272537
0.3259100551167885 0.6257441224511207 0.4682885495241045
0.3268608160026081 0.6267943468561019 0.46481731687417227
0.3278115768884276 0.6278368743332173 0.4614393629296235
0.3287623377742471 0.6288715564951852 0.4581533413238269
0.3297130986600667 0.6298982446942946 0.4549579109351872
0.33066385954588623 0.630916790095144 0.45185173575021226
0.33161462043170575 0.6319270437476534 0.44883348472635254
0.3325653813175253 0.6329288566603019 0.4459018316551489
0.33351614220334486 0.63392207987355 0.4430554550261893
0.3344669030891644 0.634906564533377 0.4402930378923847
0.3354176639749839 0.6358821619649311 0.4376132677370487
0.3363684248608034 0.6368487237461877 0.4350148363432564
0.337319185746623 0.6378061017816185 0.4324964396659516
0.33826994663244253 0.6387541483757954 0.43005677770723966
0.33922070751826205 0.6396927163068904 0.42769455439531606
0.34017146840408163 0.6406216589000396 0.4254084774674461
0.34112222928990116 0.6415408301004843 0.42319725835740724
0.3420729901757207 0.6424500845465027 0.4210596120877927
0.3430237510615402 0.6433492776420241 0.4189942571675558
0.3439745119473598 0.6442382656289293 0.4169999154951663
0.3449252728331793 0.6451169056589606 0.41507531226773625
0.34587603371899883 0.6459850558652155 0.413219175896448
0.3468267946048184 0.6468425754331618 0.41143023792862143
0.34777755549063794 0.6476893246711581 0.40970723297672634
0.34872831637645746 0.6485251650803958 0.40804889865464133
0.349679077262277 0.6493499594242594 0.4064539755214385
0.35062983814809656 0.6501635717970371 0.4049212070329708
0.3515805990339161 0.6509658676919484 0.40344933950150547
0.3525313599197356 0.6517567140684587 0.4020371220636528
0.35348212080555513 0.6525359794188054 0.4006833066568068
0.3544328816913747 0.6533035338337414 0.39938664800431134
0.35538364257719424 0.6540592490674211 0.39814590360954244
0.35633440346301376 0.6548029986014094 0.3969598337590851
0.35728516434883334 0.6555346577077721 0.39582720153517065
0.35823592523465286 0.6562541035111932 0.39474677283751536
0.3591866861204724 0.6569612150501244 0.393717316414699
0.3601374470062919 0.6576558733368801 0.39273760390519197
0.3610882078921115 0.6583379614166898 0.39180640988813603
0.362038968777931 0.6590073644256367 0.3909225119439583
0.36298972966375054 0.6596639696474796 0.39008469072488944
0.3639404905495701 0.6603076665693065 0.38929173003543666
0.36489125143538964 0.6609383469360026 0.38854241692284525
0.36584201232120916 0.6615559048034896 0.3878355417775717
0.3667927732070287 0.662160236590719 0.3871698984437691
0.36774353409284827 0.6627512411303895 0.3865442843397737
0.3686942949786678 0.663328819718363 0.3859575005885628
0.3696450558644873 0.6638928761617386 0.38540835215814023
0.37059581675030684 0.6644433168255871 0.3848956480117875
0.3715465776361264 0.6649800506782999 0.3844182012681047
0.37249733852194594 0.6655029893355392 0.38397482937074884
0.37344809940776547 0.6660120471027748 0.3835643542677588
0.37439886029358505 0.666507141016368 0.38318560260034484
0.37534962117940457 0.6669881908832072 0.3828374059010037
0.3763003820652241 0.6674551193188636 0.38251860080079975
0.3772511429510436 0.6679078517842508 0.3822280292456469
0.3782019038368632 0.668346316620777 0.38196453872140235
0.3791526647226827 0.6687704450839754 0.38172698248757136
0.38010342560850224 0.6691801713756089 0.3815142198194089
0.3810541864943218 0.6695754326741995 0.38132511625818905
0.38200494738014135 0.6699561691640371 0.38115854386939585
0.38295570826596087 0.6703223240625912 0.3810133815085781
0.3839064691517804 0.6706738436463677 0.3808885150945973
0.3848572300376 0.6710106772751671 0.3807828378899827
0.3858079909234195 0.6713327774147708 0.380695250788095
0.386758751809239 0.6716400996580258 0.38062466260678646
0.38770951269505854 0.6719326027443374 0.38056999038823675
0.3886602735808781 0.672210248577562 0.38053015970462556
0.38961103446669765 0.6724730022423069 0.3805041049692968
0.39056179535251717 0.6727208320186265 0.380490769753054
0.39151255623833675 0.6729537093951328 0.38048910710521966
0.3924633171241563 0.6731716090804881 0.3804980798790778
0.3934140780099758 0.6733745090133392 0.38051666106130766
0.3943648388957953 0.6735623903706506 0.38054383410501186
0.3953155997816149 0.6737352375744483 0.3805785932659328
0.3962663606674344 0.673893038297018 0.3806199439414325
0.39721712155325395 0.6740357834645169 0.38066690301182066
0.39816788243907353 0.6741634672590485 0.3807184991835922
0.39911864332489305 0.6742760871191774 0.3807737733341366
0.4000694042107126 0.6743736437389324 0.380831778857475
0.4010201650965321 0.6744561410652751 0.3808915820105716
0.4019709259823517 0.6745235862940692 0.3809522622597631
0.4029216868681712 0.6745759898645588 0.3810129126268458
0.4038724477539907 0.6746133654523787 0.3810726400343531
0.40482320863981025 0.6746357299610908 0.38113056564955644
0.40577396952562983 0.6746431035123004 0.3811858252267149
0.40672473041144935 0.6746355094343313 0.38123756944710224
0.4076754912972689 0.6746129742495136 0.3812849642563345
0.40862625218308846 0.6745755276600868 0.3813271911985195
0.409577013068908 0.6745232025327326 0.3813634477467536
0.4105277739547275 0.6744560348817834 0.3813929476294864
0.41147853484054703 0.6743740638511035 0.3814149211522799
0.4124292957263666 0.6742773316946902 0.3814286155144821
0.41338005661218613 0.6741658837559963 0.38143329512035046
0.41433081749800565 0.6740397684460175 0.3814282418841461
0.4152815783838252 0.67389903722016 0.3814127555287403
0.41623233926964476 0.6737437445539267 0.38138615387726466
0.4171831001554643 0.673573947917427 0.38134777313735285
0.4181338610412838 0.6733897077487676 0.3812969681775151
0.4190846219271034 0.6731910874263227 0.38123311279520444
0.4200353828129229 0.6729781532399448 0.38115559997613274
0.42098614369874243 0.6727509743611082 0.38106384214440003
0.42193690458456196 0.6725096228120543 0.38095727140302044
0.42288766547038154 0.6722541734339343 0.38083533976441825
0.42383842635620106 0.6719847038540105 0.3806975193704937
0.4247891872420206 0.6717012944519221 0.3805433027018575
0.42573994812784016 0.6714040283250635 0.3803722027758432
0.4266907090136597 0.6710929912531062 0.3801837533329283
0.4276414698994792 0.670768271661681 0.3799775090111874
0.42859223078529873 0.6704299605852847 0.3797530455084314
0.4295429916711183 0.6700781516294002 0.379509959731688
0.43049375255693784 0.6697129409319109 0.3792478699336913
0.43144451344275736 0.669334427123805 0.3789664158360719
0.4323952743285769 0.6689427112892247 0.3786652587389374
0.43334603521439646 0.6685378969248826 0.3783440816165622
0.434296796100216 0.6681200898988908 0.37800258919891055
0.4352475569860355 0.6676893984090239 0.37764050803873694
0.4361983178718551 0.6672459329404562 0.3772575865640197
0.4371490787576746 0.6667898062230101 0.3768535951155047
0.43809983964349414 0.6663211331879411 0.37642832596914894
0.43905060052931366 0.665840030924304 0.3759815933432711
0.44000136141513324 0.6653466186349191 0.3755132333902332
0.44095212230095276 0.6648410175919941 0.3750231041724987
0.4419028831867723 0.6643233510924076 0.3745110856229216
0.44285364407259187 0.6637937444127145 0.3739770794891526
0.4438044049584114 0.6632523247638852 0.373421009262051
0.4447551658442309 0.6626992212458297 0.3728428200880225
0.44570592673005044 0.6621345648017178 0.37224247866521776
0.44665668761587 0.6615584881721511 0.37161997312354
0.44760744850168954 0.6609711258492019 0.3709753128884416
0.44855820938750907 0.6603726140303575 0.3703085285284938
0.4495089702733286 0.6597630905724021 0.3696196715867489
0.45045973115914817 0.6591426949452592 0.3689088143959203
0.4514104920449677 0.6585115681858436 0.36817604987743463
0.4523612529307872 0.6578698528519292 0.36742149132442664
0.4533120138166068 0.6572176929760736 0.3666452721687665
0.4542627747024263 0.6565552340196456 0.36584754573223227
0.45521353558824584 0.6558826228269419 0.36502848496195617
0.45616429647406537 0.6552000075794695 0.3641882821502957
0.45711505735988495 0.65450753775039 0.36332714863930177
0.45806581824570447 0.6538053640591579 0.3624453145099697
0.459016579131524 0.6530936384263917 0.36154302825648804
0.4599673400173436 0.6523725139289899 0.36062055644570806
0.4609181009031631 0.6516421447555213 0.3596781833620876
0.4618688617889826 0.6509026861619251 0.3587162106383728
0.46281962267480214 0.6501542944275228 0.3577349568723039
0.4637703835606217 0.6493971268113862 0.35673475722965375
0.46472114444644125 0.6486313415090733 0.35571596303391584
0.46567190533226077 0.6478570976097556 0.35467894134298694
0.4666226662180803 0.647074555053764 0.35362407451320144
0.4675734271038999 0.6462838745905591 0.35255175975109293
0.4685241879897194 0.6454852177371675 0.3514624086532777
0.4694749488755389 0.6446787467370824 0.3503564467348652
0.4704257097613585 0.6438646245196609 0.34923431294682505
0.471376470647178 0.6430430146600292 0.3480964591827494
0.47232723153299755 0.6422140813395147 0.3469433497754665
0.4732779924188171 0.6413779893066175 0.34577546098397655
0.47422875330463665 0.6405349038385433 0.34459328047119464
0.4751795141904562 0.6396849907033133 0.34339730677299884
0.4761302750762757 0.6388284161224432 0.34218804875909364
0.4770810359620953 0.6379653467342455 0.34096602508621354
0.4780317968479148 0.6370959495577256 0.3397317636442011
0.4789825577337343 0.6362203919571061 0.33848580099550696
0.47993331861955385 0.6353388416069868 0.3372286818086648
0.48088407950537343 0.6344514664581514 0.33596095828631317
0.48183484039119295 0.6335584347040205 0.33468318958833476
0.4827856012770125 0.6326599147477663 0.3333959412506989
0.483736362162832 0.6317560751701098 0.3320997846005968
0.4846871230486516 0.6308470846977714 0.33079529616847125
0.4856378839344711 0.6299331121726301 0.3294830570975396
0.48658864482029063 0.6290143265215444 0.32816365255142266
0.4875394057061102 0.6280908967268881 0.3268376711204925
0.48849016659192973 0.627162991797766 0.32550570422755515
0.48944092747774925 0.6262307807419378 0.32416834553348906
0.4903916883635688 0.6252944325384439 0.3228261903434628
0.49134244924938836 0.6243541161109263 0.32147983501435123
0.4922932101352079 0.6234100003016674 0.3201298763639787
0.4932439710210274 0.622462253846323 0.3187769110828051
0.494194731906847 0.6215110453493635 0.31742153514868465
0.4951454927926665 0.6205565432602208 0.31606434324530946
0.49609625367848603 0.6195989158501362 0.31470592818495574
0.49704701456430556 0.6186383311897057 0.3133468803361472
0.49799777545012514 0.617674957127125 0.3119877870568387
0.49894853633594466 0.6167089612671275 0.3106292321337237
0.4998992972217642 0.6157405109506099 0.3092717952282578
0.5008500581075837 0.6147697732349447 0.30791605132999017
0.5018008189934033 0.6137969148749701 0.30656257021777467
0.5027515798792228 0.612822102304654 0.3052119159294372
0.5037023407650423 0.6118455016194253 0.30386464624045384
0.504653101650862 0.6108672785591636 0.3025213121521894
0.5056038625366814 0.6098875984918487 0.3011824573902383
0.5065546234225009 0.608906626397844 0.2998486179133837
0.5075053843083205 0.6079245268548265 0.29852032143369533
0.5084561451941401 0.606941464023341 0.2971980869482584
0.5094069060799595 0.6059576016329739 0.2958824242830163
0.5103576669657791 0.6049731029691324 0.29457383364919854
0.5113084278515987 0.6039881308604318 0.2932728052127804
0.5122591887374182 0.6030028476666685 0.2919798186774129
0.5132099496232377 0.6020174152673627 0.29069534288123666
0.5141607105090573 0.6010319950508844 0.2894198354079811
0.5151114713948768 0.6000467479041277 0.2881537422127289
0.5160622322806964 0.5990618342027244 0.2868974972627049
0.5170129931665159 0.5980774138018043 0.2856515221934323
0.5179637540523354 0.5970936460272682 0.2844162259805767
0.518914514938155 0.5961106896675674 0.2831920046277766
0.5198652758239746 0.5951287029659916 0.2819792408707413
0.520816036709794 0.5941478436134282 0.2807783038978701
0.5217667975956136 0.5931682687416009 0.27958954908763056
0.5227175584814332 0.5921901349167639 0.2784133177629054
0.5236683193672527 0.5912135981338471 0.27724993696249994
0.5246190802530721 0.5902388138110234 0.27609971922997334
0.5255698411388918 0.5892659367847061 0.2749629624199413
0.5265206020247113 0.5882951213049549 0.2738399495219649
0.5274713629105308 0.5873265210312574 0.27273094850212476
0.5284221237963505 0.5863602890287181 0.2716362121623497
0.5293728846821699 0.585396577764587 0.2705559780175522
0.5303236455679894 0.5844355391051659 0.2694904681905887
0.531274406453809 0.5834773243130441 0.26843988932505086
0.5322251673396285 0.582522084044659 0.26740443251585944
0.533175928225448 0.5815699683481902 0.26638427325761505
0.5341266891112676 0.5806211266617289 0.26537957141063323
0.5350774499970872 0.5796757078117665 0.26439047118456954
0.5360282108829066 0.5787338600119419 0.26341710113951433
0.5369789717687262 0.5777957308620619 0.26245957420441635
0.5379297326545458 0.5768614673473744 0.26151798771267054
0.5388804935403653 0.5759312158380872 0.2605924234546804
0.5398312544261848 0.5750051220891107 0.25968294774718564
0.5407820153120044 0.574083331240022 0.2587896115191257
0.5417327761978239 0.5731659878152445 0.2579124504137808
0.5426835370836435 0.5722532357244129 0.2570514849069194
0.543634297969463 0.5713452182629337 0.2562067204406565
0.5445850588552825 0.5704420781127206 0.2553781475727051
0.545535819741102 0.5695439573430972 0.25456574214068833
0.5464865806269217 0.5686509974118505 0.2537694654411589
0.5474373415127411 0.5677633391664465 0.25298926442295044
0.5483881023985606 0.5668811228453726 0.25222507189447513
0.5493388632843803 0.5660044880796145 0.2514768067445568
0.5502896241701998 0.5651335738942614 0.2507443741763821
0.5512403850560194 0.5642685187102193 0.25002766595412396
0.5521911459418388 0.5634094603460371 0.24932656066179218
0.5531419068276584 0.5625565360198325 0.24864092397383597
0.5540926677134779 0.5617098823513116 0.2479706089370266
0.5550434285992975 0.5608696353638806 0.24731545626311935
0.555994189485117 0.5600359304868378 0.24667529463179733
0.5569449503709365 0.5592089025576487 0.246049941003379
0.5578957112567561 0.5583886858242856 0.2454392009407653
0.5588464721425757 0.5575754139476436 0.24484286894009613
0.5597972330283951 0.5567692200040331 0.2442607287695712
0.5607479939142147 0.5559702364877055 0.2436925538158909
0.5616987548000343 0.5551785953134696 0.2431381074377611
0.5626495156858538 0.55439442781935 0.24259714332590498
0.5636002765716733 0.5536178647693012 0.24206940586901626
0.5645510374574929 0.5528490363559845 0.24155463052509069
0.5655017983433124 0.5520880722035891 0.24105254419756542
0.566452559229132 0.5513351013707161 0.24056286561569717
0.5674033201149514 0.550590252353305 0.2400853057186102
0.568354081000771 0.549853653087625 0.23961956804244372
0.5693048418865906 0.5491254309533157 0.23916534911003234
0.57025560277241 0.5484057127764859 0.23872233882255414
0.5712063636582296 0.5476946248328712 0.23829022085258458
0.5721571245440492 0.5469922928510534 0.2378686730380001
0.5731078854298687 0.546298842015746 0.23745736777617982
0.5740586463156883 0.5456143969711412 0.23705597241795812
0.5750094072015078 0.5449390818243376 0.23666414966079316
0.5759601680873273 0.5442730201488366 0.2362815579406172
0.5769109289731469 0.543616334988126 0.23590785182185037
0.5778616898589664 0.5429691488593438 0.2355426823850644
0.5788124507447859 0.5423315837570352 0.23518569761179542
0.5797632116306055 0.5417037611570132 0.23483654276601607
0.580713972516425 0.541085802020319 0.23449486077178744
0.5816647334022446 0.5404778267972877 0.23416029258662727
0.5826154942880641 0.5398799554317497 0.23383247757014103
0.5835662551738836 0.5392923073653356 0.23351105384747853
0.5845170160597032 0.5387150015419367 0.23319565866719227
0.5854677769455228 0.538148156412297 0.23288592875309025
0.5864185378313422 0.5375918899387537 0.2325815006496916
0.5873692987171618 0.5370463196001517 0.23228201106090754
0.5883200596029813 0.5365115623969124 0.23198709718159224
0.5892708204888009 0.5359877348562901 0.23169639702161893
0.5902215813746204 0.5354749530378207 0.23140954972216132
0.5911723422604399 0.5349733325389612 0.2311261958638728
0.5921231031462595 0.5344829885009497 0.23084597776667792
0.5930738640320791 0.534004035614874 0.23056853978091008
0.5940246249178985 0.5335365881279881 0.23029352856954424
0.5949753858037181 0.5330807598502535 0.2300205933812996
0.5959261466895377 0.5326366641611521 0.2297493863144004
0.5968769075753572 0.5322044140167508 0.2294795625708074
0.5978276684611767 0.5317841219570514 0.2292107807007504
0.5987784293469963 0.5313759001136313 0.22894270283741275
0.5997291902328158 0.5309798602175767 0.22867499492163984
0.6006799511186354 0.5305961136077365 0.22840732691656185
0.6016307120044548 0.5302247712393029 0.2281393730120426
0.6025814728902744 0.5298659436927176 0.227870811818887
0.603532233776094 0.5295197411829433 0.22760132655275703
0.6044829946619135 0.5291862735690804 0.22733060520776927
0.605433755547733 0.5288656503643775 0.22705834071976316
0.6063845164335526 0.5285579807466024 0.2267842311192529
0.6073352773193721 0.5282633735688376 0.22650797967408956
0.6082860382051917 0.5279819373706628 0.22622929502188466
0.6092367990910112 0.5277137803897738 0.22594789129226048
0.6101875599768307 0.5274590105740309 0.22566348821901336
0.6111383208626503 0.5272177355939507 0.22537581124229197
0.6120890817484698 0.5269900628556562 0.22508459160091254
0.6130398426342893 0.5267760995142926 0.22478956641494666
0.6139906035201089 0.5265759524879275 0.22449047875873682
0.6149413644059284 0.5263897284719343 0.2241870777245083
0.615892125291748 0.5262175339538834 0.2238791184767638
0.6168428861775676 0.5260594752289369 0.22356636229765914
0.617793647063387 0.5259156584157668 0.22324857662357533
0.6187444079492066 0.5257861894730093 0.22292553507311436
0.6196951688350262 0.5256711742162489 0.22259701746675917
0.6206459297208456 0.5255707183355616 0.22226280983845062
0.6215966906066652 0.5254849274136076 0.22192270443934728
0.6225474514924847 0.5254139069442983 0.22157649973404092
0.6234982123783043 0.5253577623520274 0.22122400038951634
0.6244489732641239 0.5253165990114858 0.22086501725714872
0.6253997341499433 0.5252905222680742 0.22049936734804285
0.6263504950357629 0.5252796374588959 0.22012687380202609
0.6273012559215825 0.5252840499343594 0.21974736585061416
0.628252016807402 0.5253038650803756 0.21936067877427523
0.6292027776932215 0.5253391883411832 0.21896665385432287
0.6301535385790411 0.5253901252427681 0.21856513831977473
0.6311042994648606 0.5254567814169162 0.21815598528951605
0.6320550603506802 0.5255392626258757 0.21773905371011185
0.6330058212364997 0.5256376747876516 0.21731420828961354
0.6339565821223192 0.5257521240019193 0.21688131942770733
0.6349073430081388 0.5258827165765646 0.21644026314255257
0.6358581038939582 0.5260295590548529 0.21599092099465975
0.6368088647797778 0.5261927582432192 0.21553318000815416
0.6377596256655974 0.5263724212396846 0.215066932589774
0.6387103865514169 0.5265686554628951 0.21459207644594525
0.6396611474372365 0.5267815686817826 0.21410851449827603
0.640611908323056 0.5270112690458317 0.21361615479780832
0.6415626692088755 0.5272578651159746 0.21311491043835962
0.6425134300946951 0.5275214658960734 0.21260469946928406
0.6434641909805147 0.5278021808650217 0.2120854448079751
0.6444149518663341 0.5281001200094213 0.21155707415242603
0.6453657127521537 0.528415393856862 0.21101951989415796
0.6463164736379732 0.5287481135097617 0.21047271903181736
0.6472672345237928 0.5290983906797903 0.2099166130857343
0.6482179954096123 0.5294663377228371 0.20935114801372942
0.6491687562954318 0.5298520676745304 0.20877627412844124
0.6501195171812514 0.5302556942862927 0.20819194601644025
0.651070278067071 0.5306773320619099 0.20759812245938636
0.6520210389528904 0.5311170962946067 0.20699476635746955
0.65297179983871 0.5315751031046205 0.20638184465536913
0.6539225607245296 0.5320514694772421 0.20575932827095145
0.6548733216103491 0.5325463133013112 0.20512719202691373
0.6558240824961686 0.5330597534081626 0.2044854145855699
0.6567748433819881 0.5335919096109831 0.2038339783869631
0.6577256042678077 0.5341429027445624 0.2031728695904714
0.6586763651536273 0.5347128547054423 0.20250207802006606
0.6596271260394467 0.5353018884923983 0.20182159711336334
0.6605778869252663 0.5359101282472759 0.20113142387459818
0.6615286478110859 0.5365376992961172 0.20043155883163596
0.6624794086969054 0.5371847281905832 0.19972200599712148
0.6634301695827249 0.5378513427496271 0.1990027728338503
0.6643809304685445 0.5385376721013998 0.19827387022443776
0.665331691354364 0.5392438467253517 0.1975353124453378
0.6662824522401836 0.5399699984945175 0.19678711714525865
0.667233213126003 0.5407162607179246 0.19602930532800183
0.6681839740118226 0.5414827681831307 0.1952619013397376
0.6691347348976422 0.5422696571988213 0.19448493286071916
0.6700854957834617 0.5430770656374597 0.19369843090141844
0.6710362566692812 0.5439051329779491 0.19290242980305555
0.6719870175551008 0.5447540003482534 0.19209696724248118
0.6729377784409203 0.5456238105679705 0.19128208424135332
0.6738885393267399 0.5465147081907975 0.19045782517954032
0.6748393002125594 0.547426839546853 0.18962423781266766
0.6757900610983789 0.5483603527848272 0.18878137329371203
0.6767408219841985 0.5493153979139047 0.18792928619853408
0.6776915828700181 0.550292126845432 0.18706803455523277
0.6786423437558375 0.5512906934342786 0.18619767987718402
0.6795931046416571 0.5523112535198478 0.1853182871996237
0.6805438655274766 0.5533539649666993 0.1844299251196195
0.6814946264132962 0.5544189877047374 0.18353266583926414
0.6824453872991157 0.5555064837689047 0.1826265852119173
0.6833961481849352 0.5566166173383635 0.18171176279130835
0.6843469090707548 0.5577495547750806 0.18078828188330603
0.6852976699565744 0.5589054646617976 0.179856229600153
0.6862484308423938 0.5600845178393243 0.17891569691695036
0.6871991917282134 0.5612868874430935 0.17796677873017638
0.688149952614033 0.5625127489389591 0.17700957391801067
0.6891007134998525 0.5637622801581453 0.17604418540223138
0.690051474385672 0.5650356613313238 0.17507072021144496
0.6910022352714915 0.5663330751217572 0.17408928954540695
0.6919529961573111 0.5676547066574452 0.1731000088401795
0.6929037570431307 0.5690007435622385 0.172102997833877
0.6938545179289501 0.5703713759858424 0.1710983806327372
0.6948052788147697 0.5717667966326785 0.17008628577725973
0.6957560397005893 0.5731872007895255 0.16906684630815014
0.6967068005864088 0.5746327863518953 0.16804019983179902
0.6976575614722283 0.5761037538490934 0.16700648858503514
0.6986083223580479 0.5776003064678854 0.16596585949888243
0.6995590832438674 0.579122650074724 0.16491846426105272
0.700509844129687 0.5806709932364906 0.16386445937690894
0.7014606050155064 0.5822455472396618 0.16280400622863073
0.702411365901326 0.5838465261078738 0.16173727113231914
0.7033621267871456 0.5854741466177993 0.1606644253927773
0.7043128876729651 0.5871286283132957 0.15958564535570735
0.7052636485587847 0.5888101935177583 0.15850111245706566
0.7062144094446042 0.5905190673446099 0.15741101326932755
0.7071651703304237 0.5922554777058887 0.15631553954440613
0.7081159312162433 0.5940196553188438 0.15521488825298785
0.7090666921020629 0.5958118337105113 0.1541092616200429
0.7100174529878823 0.597632249220179 0.1529988671562777
0.7109682138737019 0.5994811409997103 0.15188391768530257
0.7119189747595215 0.6013587510116433 0.15076463136629695
0.712869735645341 0.603265324025013 0.14964123171195567
0.7138204965311605 0.6052011076088453 0.14851394760151254
0.71477125741698 0.6071663521232501 0.14738301328864448
0.7157220183027996 0.6091613107080702 0.1462486684040639
0.7166727791886192 0.6111862392690071 0.14511115795262253
0.7176235400744386 0.6132413964611837 0.14397073230475
0.7185743009602582 0.6153270436700806 0.1428276471820678
0.7195250618460778 0.6174434449897848 0.14168216363702513
0.7204758227318973 0.6195908671984993 0.14053454802641105
0.7214265836177168 0.6217695797312515 0.139385071978611
0.7223773445035364 0.6239798546497579 0.13823401235448507
0.7233281053893559 0.6262219666093718 0.13708165120175325
0.7242788662751755 0.6284961928230812 0.13592827570278634
0.7252296271609949 0.6308028130224785 0.13477417811571252
0.7261803880468145 0.6331421094156904 0.13361965570875556
0.7271311489326341 0.635514366642159 0.13246501068774005
0.7280819098184536 0.637919871724285 0.1313105501166992
0.7290326707042731 0.6403589140158433 0.13015658583154321
0.7299834315900927 0.642831785147135 0.12900343434674996
0.7309341924759122 0.6453387789668377 0.1278514167550526
0.7318849533617318 0.6478801914804952 0.1267008586201111
0.7328357142475513 0.6504563207856122 0.1255520898621667
0.7337864751333708 0.6530674670033081 0.12440544463668622
0.7347372360191904 0.6557139322064897 0.12326126120601645
0.7356879969050099 0.6583960203445008 0.1221198818040823
0.7366387577908294 0.6611140371642162 0.12098165249416656
0.737589518676649 0.6638682901275342 0.1198469230198294
0.7385402795624685 0.6666590883252433 0.11871604664902573
0.7394910404482881 0.6694867423872293 0.11758938001149971
0.7404418013341076 0.6723515643889731 0.11646728292953908
0.7413925622199271 0.6752538677543436 0.11535011824218416
0.7423433231057467 0.6781939671546243 0.11423825162299711
0.7432940839915663 0.6811721784037709 0.11313205139150793
0.7442448448773857 0.6841888183498639 0.11203188831845994
0.7451956057632053 0.687244204762744 0.11093813542498963
0.7461463666490249 0.6903386562178014 0.10985116777588652
0.7470971275348444 0.6934724919759089 0.10877136226708212
0.7480478884206639 0.6966460318594855 0.10769909740753174
0.7489986493064834 0.6998595961246683 0.10663475309565802
0.749949410192303 0.7031135053295947 0.10557871039053342
0.7509001710781226 0.7064080801987758 0.1045313512779893
0.751850931963942 0.7097436414835624 0.10349305843184249
0.7528016928497616 0.713120509818709 0.10246421497044128
0.7537524537355812 0.7165390055750075 0.10144520420873943
0.7547032146214007 0.7199994487080302 0.10043640940611034
0.7556539755072202 0.7235021586029574 0.0994382135101234
0.7566047363930398 0.7270474539155125 0.09845099889650977
0.7575554972788593 0.730635652409014 0.09747514710554887
0.7585062581646789 0.7342670707875493 0.09651103857511396
0.7594570190504983 0.7379420245252971 0.09555905237062044
0.7604077799363179 0.7416608276920141 0.09461956591212346
0.7613585408221375 0.745423792774701 0.09369295469881862
0.762309301707957 0.7492312304954835 0.09277959203120076
0.7632600625937765 0.7530834496257315 0.091879848731141
0.7642108234795961 0.7569807567964464 0.09099409286014763
0.7651615843654156 0.7609234563049526 0.09012268943607478
0.7661123452512352 0.7649118499179315 0.08926600014855038
0.7670631061370548 0.7689462366708346 0.08842438307339538
0.7680138670228742 0.7730269126637216 0.08759819238630812
0.7689646279086938 0.7771541708535772 0.0867877780760899
0.7699153887945133 0.7813283008431403 0.08599348565769065
0.7708661496803328 0.7855495886663199 0.08521565588535207
0.7718169105661524 0.7898183165702329 0.08445462446613088
0.7727676714519719 0.7941347627939426 0.08371072177408007
0.7737184323377915 0.7984992013439511 0.08298427256537128
0.774669193223611 0.8029119017665098 0.08227559569463956
0.7756199541094305 0.8073731289168325 0.08158500383283043
0.7765707149952501 0.8118831427252644 0.08091280318683065
0.7775214758810697 0.8164421979604993 0.08025929322116357
0.7784722367668891 0.8210505439899187 0.07962476638202598
0.7794229976527087 0.8257084245371483 0.07900950782394577
0.7803737585385282 0.8304160774368798 0.07841379513933673
0.7813245194243478 0.8351737343871178 0.07783789809122311
0.7822752803101674 0.8399816206988661 0.07728207834940888
0.7832260411959868 0.8448399550434186 0.07674658923036001
0.7841768020818064 0.8497489491973064 0.07623167544106797
0.785127562967626 0.8547088077850369 0.07573757282716033
0.7860783238534454 0.8597197280197151 0.07526450812551899
0.787029084739265 0.8647818994416654 0.07481269872166575
0.7879798456250846 0.8698955036551608 0.07438235241217131
0.7889306065109041 0.8750607140633871 0.07397366717233782
0.7898813673967237 0.8802776956017523 0.07358683092940456
0.7908321282825432 0.885546604469673 0.07322202134152063
0.7917828891683627 0.8908675878609569 0.07287940558272307
0.7927336500541823 0.8962407836929207 0.07255914013415732
0.7936844109400017 0.9016663203343711 0.07226137058177017
0.7946351718258213 0.9071443163325836 0.07198623142070062
0.7955859327116409 0.9126748801394233 0.0717338458665903
0.7965366935974604 0.9182581098367487 0.07150432567402848
0.79748745448328 0.9238940928612447 0.07129777096234227
0.7984382153690995 0.9295829057288246 0.07111427004893692
0.799388976254919 0.9353246137587719 0.07095389929038462
0.8003397371407386 0.9411192707977548 0.07081672293145538
0.8012904980265582 0.9469669189438813 0.07070279296227681
0.8022412589123776 0.9528675882709517 0.0706121489838033
0.8031920197981972 0.9588212965530796 0.07054481808176911
0.8041427806840167 0.9648280489898193 0.07050081470929301
0.8050935415698363 0.9708878379320074 0.07048014057829524
0.8060443024556558 0.9770006426084481 0.07048278455988083
0.8069950633414753 0.9831664288536389 0.07050872259383624
0.8079458242272949 0.9893851488367073 0.07055791760737894
0.8088965851131145 0.9956567407917204 0.07063031944329214
0.8098473459989339 1.0019811287495644 0.07072586479756938
0.8107981068847535 1.0083582222715644 0.07084447716668645
0.8117488677705731 1.0147879161850257 0.07098606680460878
0.8126996286563926 1.0212700903208827 0.07115053068963678
0.8136503895422121 1.0278046092536435 0.07133775250118153
0.8146011504280316 1.0343913220438061 0.07154760260655538
0.8155519113138512 1.0410300619829602 0.07177993805785475
0.8165026721996708 1.047720646341724 0.07203460259900228
0.8174534330854902 1.0544628761207477 0.07231142668300802
0.8184041939713098 1.061256535804954 0.07261022749950023
0.8193549548571294 1.0681013931212051 0.07293080901256702
0.8203057157429489 1.0749971987996099 0.07327296200894191
0.8212564766287684 1.0819436863386498 0.07363646415655704
0.822207237514588 1.0889405717743108 0.0740210800734772
0.8231579984004075 1.0959875534534558 0.07442656140722177
0.8241087592862271 1.1030843118115794 0.07485264692446843
0.8250595201720466 1.1102305091551938 0.07529906261112566
0.8260102810578661 1.1174257894489974 0.07576552178275091
0.8269610419436857 1.124669778108061 0.07625172520528134
0.8279118028295052 1.1319620817951979 0.07675736122603422
0.8288625637153247 1.1393022882237411 0.07728210591492564
0.8298133246011443 1.14668996596589 0.07782562321584442
0.8307640854869638 1.1541246642668523 0.07838756510811039
0.8317148463727834 1.161605912864967 0.07896757177793522
0.832665607258603 1.1691332218179897 0.07956527179979314
0.8336163681444224 1.1767060813357433 0.08018028232760295
0.834567129030242 1.184323961619333 0.08081220929560759
0.8355178899160616 1.1919863127070895 0.08146064762883155
0.836468650801881 1.1996925643274488 0.08212518146298563
0.8374194116877006 1.207442125758977 0.0828053843736788
0.8383701725735201 1.2152343856976615 0.08350081961478556
0.8393209334593397 1.2230687121317092 0.08421104036581162
0.8402716943451592 1.230944452224018 0.08493558998808606
0.8412224552309787 1.2388609322024828 0.08567400228960322
0.8421732161167983 1.2468174572583366 0.0864258017983255
0.8431239770026179 1.2548133114526774 0.08719050404374871
0.8440747378884373 1.262847757631368 0.08796761584652608
0.8450254987742569 1.270920037348474 0.08875663561593301
0.8459762596600765 1.2790293707984002 0.0895570536549491
0.846927020545896 1.2871749567568833 0.0903683524727253
0.8478777814317155 1.2953559725310224 0.09119000710419412
0.848828542317535 1.3035715739184617 0.09202148543657246
0.8497793032033546 1.31182089517592 0.09286224854250151
0.8507300640891742 1.3201030489971861 0.09371175101955509
0.8516808249749936 1.3284171265007292 0.09456944133584572
0.8526315858608132 1.3367621972270738 0.09543476218144713
0.8535823467466328 1.3451373091460623 0.09630715082534327
0.8545331076324523 1.3535414886741346 0.09718603947761324
0.8554838685182719 1.3619737407017716 0.09807085565654748
0.8564346294040914 1.370433048631192 0.09896102256038866
0.8573853902899109 1.3789183744244449 0.09985595944338486
0.8583361511757305 1.3874286586619975 0.1007550819958353
0.8592869120615501 1.3959628206119254 0.1016578027278032
0.8602376729473695 1.4045197583098137 0.10256353135616819
0.8611884338331891 1.4130983486494522 0.10347167519468378
0.8621391947190086 1.421697447484415 0.10438163954669964
0.8630899556048282 1.4303158897406418 0.10529282810021082
0.8640407164906477 1.438952489540034 0.10620464332488277
0.8649914773764672 1.4476060403352107 0.10711648687070899
0.8659422382622868 1.456275315055431 0.10802775996794586
0.8668929991481064 1.4649590662637944 0.10893786382797216
0.8678437600339258 1.4736560263257201 0.109846200044718
0.8687945209197454 1.4823649075888128 0.11075217099630598
0.869745281805565 1.4910844025740835 0.11165518024654486
0.8706960426913845 1.4998131841786444 0.11255463294591884
0.871646803577204 1.5085499058898306 0.11344993623171234
0.8725975644630235 1.5172932020108052 0.11434049962691042
0.8735483253488431 1.5260416878976806 0.11522573543751898
0.8744990862346627 1.5347939602080984 0.11610505914794401
0.8754498471204821 1.5435485971613512 0.1169778898140781
0.8764006080063017 1.5523041588099762 0.11784365045373744
0.8773513688921213 1.5610591873228217 0.11870176843409834
0.8783021297779408 1.5698122072795861 0.1195516758557859
0.8792528906637603 1.5785617259767806 0.12039280993326852
0.8802036515495799 1.5873062337450725 0.12122461337121561
0.8811544124353994 1.5960442042779923 0.1220465347364824
0.882105173321219 1.6047740949719331 0.12285802882538777
0.8830559342070384 1.6134943472773726 0.12365855702595563
0.884006695092858 1.6222033870612884 0.12444758767479933
0.8849574559786776 1.6308996249806553 0.12522459640832778
0.8859082168644971 1.6395814568669658 0.12598906650796632
0.8868589777503166 1.6482472641216699 0.12674048923908382
0.8878097386361362 1.656895414122447 0.12747836418332856
0.8887604995219557 1.6655242606401996 0.1282021995640831
0.8897112604077753 1.6741321442666692 0.1289115125647535
0.8906620212935948 1.6827173928525216 0.1296058296396166
0.8916127821794143 1.6912783219558107 0.1302846868169587
0.8925635430652339 1.6998132353006683 0.13094762999424664
0.8935143039510535 1.7083204252460786 0.13159421522507903
0.8944650648368729 1.7167981732645783 0.13222400899767808
0.8954158257226925 1.7252447504307462 0.13283658850468938
0.896366586608512 1.7336584179192795 0.1334315419040661
0.8973173474943316 1.7420374275125345 0.13400846857082604
0.8982681083801511 1.7503800221172954 0.13456697933947742
0.8992188692659706 1.7586844362906253 0.13510669673692197
0.9001696301517902 1.7669488967745832 0.13562725520565258
0.9011203910376098 1.7751716230396077 0.13612830131707293
0.9020711519234292 1.783350827836362 0.1366094939747798
0.9030219128092488 1.791484717755819 0.13707050460765716
0.9039726736950684 1.7995714937973504 0.1375110173526421
0.9049234345808879 1.8076093519446286 0.13793072922703636
0.9058741954667074 1.8155964837490401 0.13832935029024565
0.9068249563525269 1.823531076920438 0.13870660379484068
0.9077757172383465 1.8314113159249288 0.13906222632684767
0.9087264781241661 1.8392353825894334 0.1393959679351832
0.9096772390099855 1.8470014567128257 0.13970759225016385
0.9106279998958051 1.854707716683291 0.13999687659102986
0.9115787607816247 1.8623523401016848 0.140263612062434
0.9125295216674442 1.8699335044105903 0.14050760363985948
0.9134802825532637 1.8774493875287959 0.14072867024393987
0.9144310434390833 1.88489816849088 0.14092664480366754
0.9153818043249028 1.8922780280916336 0.14110137430848674
0.9163325652107224 1.8995871495349954 0.1412527198492794
0.9172833260965418 1.9068237190871824 0.14138055664826246
0.9182340869823614 1.9139859267337356 0.14148477407782722
0.919184847868181 1.9210719668401277 0.14156527566836025
0.9201356087540005 1.9280800388156223 0.1416219791050985
0.92108636963982 1.9350083477800681 0.14165481621407988
0.9220371305256396 1.941855105233271 0.14166373293726164
0.9229878914114591 1.9486185297266327 0.14164868929688954
0.9239386522972787 1.9552968475367052 0.1416096593492098
0.9248894131830983 1.961888293340306 0.1415466311276268
0.9258401740689177 1.9683911108908825 0.14145960657541823
0.9267909349547373 1.9748035536957234 0.1413486014681291
0.9277416958405568 1.9811238856937303 0.1412136453257757
0.9286924567263763 1.987350381933326 0.14105478131499857
0.9296432176121959 1.9934813292501932 0.14087206614131317
0.9305939784980154 1.9995150269444566 0.14066556993161536
0.931544739383835 2.0054497874569677 0.1404353761071057
0.9324955002696546 2.011283937044295 0.14018158124680719
0.933446261155474 2.017015816452097 0.1399042949418554
0.9343970220412936 2.0226437815864746 0.13960363964075095
0.9353477829271132 2.0281662041829693 0.1392797504857682
0.9362985438129326 2.0335814724728003 0.13893277514072322
0.9372493046987522 2.038887991846017 0.1385628736103092
0.9382000655845718 2.044084185511158 0.13817021805121568
0.9391508264703913 2.0491684951510742 0.137754992575251
0.9401015873562109 2.054139381574537 0.1373173930446958
0.9410523482420303 2.0589953253632705 0.1368576268601206
0.9420031091278499 2.063734827514026 0.13637591274090302
0.9429538700136695 2.0683564100753564 0.13587248049868905
0.943904630899489 2.072858616778709 0.13534757080404355
0.9448553917853085 2.077240013663479 0.134801434946542
0.9458061526711281 2.081499189695656 0.13423433458855863
0.9467569135569476 2.0856347573797227 0.13364654151300911
0.9477076744427672 2.089645353363437 0.13303833736531012
0.9486584353285867 2.0935296390351303 0.13241001338982192
0.9496091962144062 2.0972863011132037 0.13176187016104005
0.9505599571002258 2.1009140522274534 0.1310942173098081
0.9515107179860453 2.1044116314918733 0.1304073732448246
0.9524614788718648 2.1077778050686167 0.1297016648697166
0.9534122397576844 2.111011366722769 0.12897742729595882
0.9543630006435039 2.114111138367586 0.12823500355191386
0.9553137615293235 2.1170759705999127 0.1274747442882731
0.956264522415143 2.1199047432253875 0.1266970074801785
0.9572152833009625 2.122596365773201 0.12590215812630395
0.9581660441867821 2.1251497780000133 0.12509056794517687
0.9591168050726017 2.127563950382785 0.12426261506902248
0.9600675659584211 2.129837884600185 0.12341868373540696
0.9610183268442407 2.1319706140022836 0.12255916397696254
0.9619690877300602 2.133961204068259 0.12168445130947243
0.9629198486158798 2.1358087528518093 0.12079494641859198
0.9638706095016993 2.1375123914140026 0.11989105484548515
0.9648213703875188 2.13907128424331 0.11897318667164937
0.9657721312733384 2.1404846296625273 0.11804175620320266
0.966722892159158 2.1417516602223436 0.11709718165490604
0.9676736530449774 2.1428716430813344 0.116139884834188
0.968624413930797 2.1438438803720867 0.11517029082543924
0.9695751748166166 2.144667709553253 0.11418882767484331
0.9705259357024361 2.1453425037473246 0.11319592607600104
0.9714766965882556 2.1458676720638534 0.11219201905661041
0.9724274574740752 2.146242659907972 0.11117754166645623
0.9733782183598947 2.1464669492739805 0.11015293066696026
0.9743289792457143 2.1465400590237995 0.10911862422254033
0.9752797401315337 2.1464615451501343 0.10807506159402439
0.9762305010173533 2.1462310010241463 0.10702268283435619
0.9771812619031729 2.145848057627495 0.10596192848683297
0.9781320227889924 2.1453123837685673 0.10489323928610299
0.9790827836748119 2.144623686282767 0.10381705586215176
0.9800335445606315 2.1437817102167136 0.10273381844750099
0.980984305446451 2.142786238996236 0.10164396658783381
0.9819350663322706 2.141637094578026 0.10054793885626212
0.9828858272180901 2.140334137584867 0.0994461725714432
0.9838365881039096 2.1388772674243057 0.09833910351974547
0.9847873489897292 2.1372664223907196 0.09722716568166151
0.9857381098755487 2.1355015797506596 0.09611079096266008
0.9866888707613682 2.1335827558114366 0.09499040892865952
0.9876396316471878 2.1315100059728596 0.09386644654630535
0.9885903925330073 2.1292834247621153 0.09273932792822247
0.9895411534188269 2.126903145851704 0.09160947408341011
0.9904919143046464 2.1243693420604632 0.09047730267294274
0.9914426751904659 2.121682225337592 0.08934322777112685
0.9923934360762855 2.1188420467297395 0.08820765963226618
0.9933441969621051 2.115849096331106 0.08707100446317599
0.9942949578479245 2.1127037032166083 0.08593366420157979
0.9952457187337441 2.1094062353580956 0.08479603630051843
0.9961964796195636 2.105957099523695 0.08365851351889404
0.9971472405053832 2.1023567411602984 0.08252148371826043
0.9980980013912027 2.0986056442592598 0.08138532966597209
0.9990487622770222 2.0947043312053437 0.0802504288447889
0.9999995231628418 2.0906533626090633 0.07911715326903193


==> data/svhn_oe_wrn.dat <==
x id_density ood_density
0.019330358132719994 0.2519055295220097 3.327330244335557
0.020312009425880434 0.2542399046307045 3.338818880132264
0.021293660719040874 0.25658026768532993 3.3499032050974966
0.022275312012201315 0.2589264113154658 3.360579313291622
0.023256963305361755 0.26127812594564953 3.3708434587226717
0.024238614598522196 0.26363519983408384 3.3806920577888526
0.025220265891682636 0.26599741911223523 3.3901216916145467
0.026201917184843077 0.2683645678253137 3.3991291082777444
0.027183568478003517 0.2707364279736183 3.407711224926737
0.028165219771163957 0.2731127795547455 3.4158651297842217
0.029146871064324398 0.2754934006066454 3.423588084036928
0.030128522357484838 0.27787806725150793 3.4308775236090137
0.03111017365064528 0.2802665537404801 3.4377310608176637
0.03209182494380572 0.2826586324991913 3.4441464859092905
0.03307347623696616 0.28505407417407364 3.450121768475019
0.0340551275301266 0.28745264767947526 3.4556550587441133
0.03503677882328704 0.28985412024553525 3.4607446887542013
0.03601843011644748 0.29225825746682366 3.465389173397217
0.03700008140960792 0.29466482335171823 3.4695872113401625
0.03798173270276836 0.2970735803725121 3.4733376858198595
0.0389633839959288 0.29948428951623174 3.4766396653109477
0.03994503528908924 0.301896710336152 3.479492404066686
0.04092668658224968 0.3043106010039936 3.4818953425319386
0.04190833787541012 0.3067257183627787 3.4838481076281798
0.042889989168570564 0.3091418179803431 3.4853505129101876
0.043871640461731004 0.31155865420346757 3.48640255859442
0.044853291754891444 0.3139759802126311 3.487004431459114
0.045834943048051885 0.31639354807735287 3.48715650461621
0.046816594341212325 0.3188111088121144 3.486859337155474
0.047798245634372766 0.321228412432839 3.486113673661168
0.048779896927533206 0.32364520801390784 3.4849204436018244
0.04976154822069365 0.32606124374570095 3.483280760593795
0.05074319951385409 0.328476266992637 3.4811959215392836
0.05172485080701453 0.3308900243516908 3.4786674056398432
0.05270650210017497 0.3333022617113805 3.475696873286286
0.05368815339333541 0.33571272431118676 3.472286164826142
0.05466980468649585 0.33812115680139926 3.468437299209919
0.05565145597965629 0.34052730330335895 3.464152472517527
0.05663310727281673 0.3429309074700808 3.4594340563663004
0.05761475856597717 0.3453317125472341 3.45428459620223
0.05859640985913761 0.347729461434459 3.4487068094760605
0.05957806115229805 0.3501238967469975 3.442703583706058
0.06055971244545849 0.3525147608776157 3.4362779744293297
0.06154136373861893 0.35490179605879996 3.4294332030437062
0.06252301503177937 0.35728474442519725 3.4221726545422504
0.06350466632493981 0.3596633480762837 3.41449987514259
0.06448631761810025 0.3620373491392362 3.4064185698133813
0.0654679689112607 0.3644064898319849 3.3979325997002214
0.06644962020442113 0.36677051252642195 3.389045979453513
0.06743127149758157 0.3691291598117449 3.3797628744607917
0.06841292279074201 0.3714821745579129 3.3700875979861467
0.06939457408390245 0.37382929997918934 3.3600246082194634
0.0703762253770629 0.37617027969775063 3.3495785052382003
0.07135787667022334 0.3785048578073342 3.33875402788461
0.07233952796338378 0.38083277893690726 3.3275560505612853
0.07332117925654422 0.38315378831432584 3.3159895799479897
0.07430283054970466 0.38546763182996735 3.3040597516428565
0.0752844818428651 0.38777405610030685 3.291771826731042
0.07626613313602554 0.3900728085314195 3.2791311882839236
0.07724778442918598 0.392363637382379 3.266143337792133
0.07822943572234642 0.39464629182853395 3.2528138915355846
0.07921108701550686 0.39692052202463246 3.2391485768938604
0.0801927383086673 0.39918607916777793 3.2251532286001963
0.08117438960182774 0.40144271556018557 3.2108337849425226
0.08215604089498818 0.4036901846717222 3.196196283914844
0.08313769218814862 0.40592824120219845 3.181246859322484
0.08411934348130906 0.40815664114339956 3.1659917368445427
0.0851009947744695 0.4103751418408185 3.1504372300570767
0.08608264606762994 0.4125835020550811 3.134589736420461
0.08706429736079038 0.4147814820230298 3.1184557332344487
0.08804594865395082 0.4169688435184491 3.102041773564324
0.08902759994711126 0.4191453499124019 3.085354482141809
0.0900092512402717 0.421310766233168 3.0684005512440318
0.09099090253343214 0.42346485922574284 3.051186736554212
0.09197255382659258 0.42560739741089 3.0337198530074514
0.09295420511975303 0.4277381511437147 3.016006770625109
0.09393585641291347 0.42985689267174193 2.998054410341287
0.0949175077060739 0.43196339619247526 2.979869739824786
0.09589915899923435 0.4340574379104092 2.9614597692999762
0.09688081029239479 0.4361387960934837 2.9428315473700115
0.09786246158555523 0.43820725112894965 2.9239921568456864
0.09884411287871567 0.44026258557862674 2.904948710583293
0.09982576417187611 0.4423045842335399 2.885708347334826
0.10080741546503655 0.44433303416789666 2.8662782276136642
0.10178906675819699 0.44634772479240375 2.8466655295790604
0.10277071805135743 0.44834844790689277 2.826877444942565
0.10375236934451787 0.45033499775223057 2.806921174899476
0.10473402063767831 0.45230717106150675 2.7868039260884077
0.10571567193083875 0.4542647671104705 2.7665329065820097
0.10669732322399919 0.456207587767195 2.7461153219117413
0.10767897451715963 0.458135437540962 2.7255583711296487
0.10866062581032007 0.4600481236303335 2.7048692429099503
0.10964227710348051 0.4619454559704096 2.684055111693215
0.11062392839664095 0.4638272472792338 2.6631231338758097
0.11160557968980139 0.46569331310334816 2.6420804440473287
0.11258723098296183 0.4675434718624693 2.620934151278434
0.11356888227612227 0.4693775448932734 2.59969133546174
0.11455053356928271 0.4711953564922701 2.5783590437080774
0.11553218486244315 0.47299673395775593 2.5569442868004777
0.1165138361556036 0.4747815076308236 2.535454035708188
0.11749548744876404 0.4765495109354202 2.5138952181628107
0.11847713874192448 0.47830058041743156 2.4922747152988
0.11945879003508492 0.4800345557827896 2.4705993583601757
0.12044044132824536 0.48175127993457284 2.4488759254755195
0.1214220926214058 0.4834505990091056 2.4271111385030326
0.12240374391456624 0.4851323624110281 2.4053116599474302
0.12338539520772668 0.4867964228473278 2.3834840899503558
0.12436704650088712 0.48844263636033664 2.3616349633559035
0.12534869779404756 0.4900708623596504 2.339770746852742
0.126330349087208 0.49168096365299185 2.3178978361942657
0.12731200038036844 0.4932728064759868 2.296022553498062
0.12829365167352888 0.49484626052085146 2.2741511446259866
0.12927530296668932 0.4964011989639807 2.252289776645924
0.13025695425984976 0.49793749849242347 2.2304445353763414
0.1312386055530102 0.4994550393292467 2.208621423014566
0.13222025684617064 0.5009537052577733 2.186826355849682
0.13320190813933108 0.5024333836446706 2.1650651620608214
0.13418355943249152 0.5038939654619362 2.1433435796015567
0.13516521072565196 0.5053353453076955 2.1216672541709913
0.1361468620188124 0.5067574214258792 2.100041737272088
0.13712851331197284 0.5081600957247261 2.07847248435765
0.13811016460513328 0.5095432737941309 2.0569648530643208
0.13909181589829372 0.5109068649218256 2.035524101534849
0.14007346719145417 0.5122507821083885 2.014155386828812
0.1410551184846146 0.5135749420810863 1.9928637634218933
0.14203676977777505 0.5148792653065329 1.9716541817937003
0.1430184210709355 0.516163676002176 1.9505314871040935
0.14400007236409593 0.5174281021466071 1.9295004179578448
0.14498172365725637 0.518672475488681 1.908565605257424
0.1459633749504168 0.5198967315554716 1.8877315711435845
0.14694502624357725 0.5211008096590238 1.8670027280233927
0.1479266775367377 0.5222846529019604 1.8463833776852168
0.14890832882989813 0.5234482081818759 1.825877710500197
0.14988998012305857 0.5245914261945783 1.8054898047095345
0.150871631416219 0.5257142614361435 1.7852236257969938
0.15185328270937945 0.5268166722038016 1.765083025945848
0.1528349340025399 0.5278986205956667 1.7450717435794716
0.15381658529570033 0.5289600725092821 1.72519340298474
0.15479823658886077 0.5300009976390294 1.7054515140172826
0.1557798878820212 0.5310213694723704 1.6858494718876202
0.15676153917518165 0.5320211652849409 1.6663905570271451
0.1577431904683421 0.5330003661345039 1.6470779350328426
0.15872484176150253 0.5339589568537743 1.6279146566895932
0.15970649305466297 0.5348969260421067 1.6089036580688802
0.16068814434782341 0.5358142660560677 1.5900477607026162
0.16166979564098385 0.5367109729988864 1.5713496718308109
0.1626514469341443 0.5375870467088224 1.5528119847217283
0.16363309822730474 0.5384424907464191 1.5344371790631486
0.16461474952046518 0.5392773123806762 1.5162276214232977
0.16559640081362562 0.5400915225741605 1.4981855657799903
0.16657805210678606 0.5408851359670367 1.480313154116465
0.1675597033999465 0.5416581708600626 1.4626124170824069
0.16854135469310694 0.5424106491965225 1.4450852747185292
0.16952300598626738 0.5431425965431613 1.427733537243187
0.17050465727942782 0.5438540420700718 1.4105589058993246
0.17148630857258826 0.5445450185295985 1.3935629738601738
0.1724679598657487 0.5452155622342532 1.3767472271919485
0.17344961115890914 0.5458657130336426 1.360113045871919
0.17443126245206958 0.5464955142904485 1.3436617048600752
0.17541291374523002 0.5471050128554495 1.3273943752227075
0.17639456503839046 0.5476942590416229 1.3113121253061097
0.1773762163315509 0.5482633065973275 1.29541592195867
0.17835786762471134 0.5488122126785835 1.2797066317995578
0.17933951891787178 0.5493410378204777 1.2641850225322593
0.18032117021103222 0.5498498459076947 1.2488517643011174
0.18130282150419266 0.5503387041441967 1.2337074310891387
0.1822844727973531 0.5508076830220955 1.2187525021552437
0.18326612409051354 0.5512568562896701 1.2039873635091534
0.18424777538367398 0.5516863009186355 1.189412309422156
0.18522942667683442 0.5520960970705922 1.1750275439718918
0.18621107796999486 0.5524863280627421 1.1608331826194465
0.1871927292631553 0.5528570803328698 1.146829253816902
0.18817438055631575 0.5532084434035799 1.1330157006435981
0.18915603184947619 0.553540509845852 1.1193923824693415
0.19013768314263663 0.5538533752419215 1.1059590766427823
0.19111933443579707 0.5541471381474775 1.0927154802032288
0.1921009857289575 0.5544219000532407 1.079661211614184
0.19308263702211795 0.5546777653459138 1.0667958125168362
0.1940642883152784 0.5549148412685402 1.0541187495018662
0.19504593960843883 0.5551332378802688 1.0416294158978463
0.19602759090159927 0.5553330680155873 1.0293271335745815
0.1970092421947597 0.5555144472429966 1.0172111547597462
0.19799089348792015 0.5556774938231936 1.0052806638672156
0.1989725447810806 0.5558223286667403 0.9935347793354442
0.19995419607424103 0.555949075291279 0.9819725554743722
0.20093584736740147 0.5560578597782956 0.970592984319276
0.2019174986605619 0.556148810729454 0.9593949974900368
0.20289914995372235 0.5562220592225265 0.9483774680543433
0.2038808012468828 0.5562777387669494 0.9375392123933499
0.20486245254004323 0.5563159852590053 0.9268789920683407
0.20584410383320367 0.5563369369366821 0.9163955156869958
0.2068257551263641 0.5563407343342062 0.9060874407678688
0.20780740641952455 0.5563275202362924 0.895953375601715
0.208789057712685 0.556297439632117 0.8859918811083649
0.20977070900584543 0.5562506396690379 0.8762014726878243
0.21075236029900588 0.5561872696061024 0.8665806220643663
0.21173401159216632 0.5561074807673418 0.8571277591223656
0.21271566288532676 0.556011426494883 0.8478412737326956
0.2136973141784872 0.5558992621019052 0.8387195175685155
0.21467896547164764 0.5557711448254599 0.8297608059093258
0.21566061676480808 0.5556272337791709 0.8209634194321834
0.21664226805796852 0.5554676899058475 0.8123256059890434
0.21762391935112896 0.555292675930013 0.803845582369162
0.2186055706442894 0.555102356310399 0.7955215360456042
0.21958722193744984 0.5548968971924005 0.7873516269048699
0.22056887323061028 0.5546764663605228 0.7793339889587373
0.22155052452377072 0.5544412331908523 0.7714667320374133
0.22253217581693116 0.554191368603548 0.7637479434631529
0.2235138271100916 0.5539270450153919 0.7561756897035175
0.22449547840325204 0.553648436292426 0.7487480180034908
0.22547712969641248 0.5533557177026729 0.741462957995695
0.22645878098957292 0.5530490658689695 0.734318523288
0.22744043228273336 0.5527286587219528 0.7273127130278247
0.2284220835758938 0.5523946754531815 0.7204435134425021
0.22940373486905424 0.552047296468448 0.7137088993550721
0.23038538616221468 0.5516867033412723 0.7071068356749257
0.23136703745537512 0.5513130787666155 0.7006352788627607
0.23234868874853556 0.5509266065148175 0.6942921783693066
0.233330340041696 0.5505274713857856 0.6880754780473579
0.23431199133485645 0.5501158591634537 0.6819831175366483
0.23529364262801689 0.5496919565705166 0.6760130336211433
0.23627529392117733 0.54925595122347 0.670163161558366
0.23725694521433777 0.5488080315879619 0.6644314363803896
0.2382385965074982 0.5483483869344942 0.6588157941661683
0.23922024780065865 0.5478772072944423 0.6533141732849079
0.2402018990938191 0.5473946834164708 0.6479245156101959
0.24118355038697953 0.5469010067233129 0.6426447677046591
0.24216520168013997 0.5463963692689433 0.6374728819749272
0.2431468529733004 0.545880963696166 0.6324068177967135
0.24412850426646085 0.5453549831946257 0.6274445426098552
0.2451101555596213 0.5448186214592408 0.6225840329831833
0.24609180685278173 0.5442720726491086 0.6178232756491071
0.24707345814594217 0.543715531346847 0.6131602685078342
0.2480551094391026 0.5431491925184333 0.6085930216011709
0.24903676073226305 0.5425732514735043 0.604119558055866
0.2500184120254235 0.5419879038261766 0.5997379149964893
0.25100006331858393 0.5413933454563521 0.5954461444278617
0.25198171461174435 0.5407897724715561 0.5912423140870683
0.2529633659049048 0.5401773811692938 0.5871245082651108
0.2539450171980653 0.5395563679999507 0.5830908285982933
0.2549266684912257 0.5389269295302219 0.5791393948294132
0.2559083197843861 0.5382892624071182 0.5752683455389067
0.2568899710775466 0.5376435633225091 0.5714758388460689
0.25787162237070704 0.5369900289782528 0.5677600530805136
0.25885327366386746 0.5363288560518885 0.5641191874240451
0.25983492495702787 0.5356602411629163 0.5605514625231449
0.26081657625018834 0.534984380839661 0.5570551210722691
0.2617982275433488 0.5343014714867325 0.5536284283682003
0.2627798788365092 0.5336117093530736 0.550269672835684
0.26376153012966963 0.5329152905006246 0.5469771665246145
0.2647431814228301 0.5322124107735727 0.543749245579039
0.26572483271599057 0.5315032657682299 0.5405842706782759
0.266706484009151 0.5307880508035081 0.5374806274504326
0.2676881353023114 0.5300669608920089 0.5344367268586496
0.26866978659547186 0.5293401907117363 0.5314510055603906
0.26965143788863233 0.5286079345784184 0.528521926240116
0.27063308918179274 0.5278703864184432 0.525647977915691
0.27161474047495315 0.5271277397424236 0.5228276762188829
0.2725963917681136 0.526380187619365 0.5200595636503251
0.2735780430612741 0.525627922651459 0.5173422098093153
0.2745596943544345 0.5248711369494875 0.514674211598852
0.2755413456475949 0.5241100221088405 0.5120541934062864
0.2765229969407554 0.5233447691861453 0.5094808072600159
0.27750464823391585 0.5225755686765047 0.506952732962613
0.27848629952707626 0.5218026104913424 0.5044686782008243
0.2794679508202367 0.5210260839368375 0.5020273786328534
0.28044960211339715 0.5202461776929808 0.499627597953373
0.2814312534065576 0.5194630797931976 0.4972681279366925
0.282412904699718 0.5186769776045798 0.49494778845853477
0.28339455599287844 0.5178880578086866 0.49266542749686193
0.2843762072860389 0.5170965063829281 0.49041992111221316
0.2853578585791994 0.5163025085825279 0.48821017340800116
0.2863395098723598 0.5155062489230307 0.4860351164712385
0.2873211611655202 0.5147079111633857 0.48389371029414585
0.28830281245868067 0.513907678289573 0.48178494267712213
0.28928446375184114 0.5131057324987702 0.4797078291135366
0.29026611504500155 0.5123022551840544 0.4776614126568169
0.29124776633816196 0.5114974269196353 0.47564476377030795
0.29222941763132243 0.5106914274465982 0.4736569801603755
0.2932110689244829 0.5098844356591573 0.4716971865932301
0.2941927202176433 0.5090766295914037 0.4697645346959448
0.2951743715108037 0.5082681864045561 0.467858202742153
0.2961560228039642 0.5074592823746682 0.46597739542289046
0.29713767409712466 0.5066500928808211 0.46412134360307067
0.2981193253902851 0.5058407923937636 0.4622893040640622
0.2991009766834455 0.5050315544650048 0.4604805592328458
0.30008262797660595 0.5042225517163338 0.45869441689823015
0.3010642792697664 0.5034139558297736 0.4569302099145918
0.30204593056292683 0.5026059375379368 0.4551872958936192
0.30302758185608725 0.5017986666147861 0.4534650568845261
0.3040092331492477 0.5009923118667842 0.4517628990432043
0.3049908844424082 0.5001870411244101 0.45008025229078163
0.3059725357355686 0.49938302123405 0.4484165699620485
0.306954187028729 0.4985804180502312 0.44677132844421225
0.3079358383218895 0.497779396428195 0.4451440268064407
0.30891748961504994 0.4969801202167901 0.4435341864206455
0.30989914090821036 0.49618275225168446 0.44194135057396133
0.31088079220137077 0.49538745434886844 0.44036508407336267
0.31186244349453124 0.4945943872984461 0.4388049728428687
0.3128440947876917 0.49380371085869407 0.437260623513773
0.3138257460808521 0.49301558375038324 0.43573166300833677
0.31480739737401253 0.4922301636513384 0.43421773811737474
0.315789048667173 0.49144760719123076 0.43271851507216325
0.31677069996033347 0.49066806994658907 0.43123367911109783
0.3177523512534939 0.4898917064360102 0.4297629340415097
0.3187340025466543 0.48911867011555954 0.42830600179706535
0.31971565383981476 0.4883491133743507 0.4268626219911508
0.32069730513297523 0.4875831875302798 0.42543255146665004
0.32167895642613564 0.48682104282591837 0.4240155638425117
0.32266060771929606 0.48606282842452875 0.42261144905750075
0.3236422590124565 0.4853086924062104 0.4212200129115234
0.324623910305617 0.48455878176415035 0.4198410766049045
0.3256055615987774 0.48381324240096785 0.4184744762760023
0.3265872128919378 0.4830722191251385 0.4171200625375197
0.3275688641850983 0.482335855647491 0.4157777000118912
0.32855051547825875 0.4816042945777572 0.41444726686609645
0.32953216677141917 0.48087767742115917 0.4131286543462547
0.3305138180645796 0.48015614457503447 0.4118217663123531
0.33149546935774005 0.4794398353254733 0.4105265187734462
0.3324771206509005 0.47872888784396017 0.40924283942366085
0.3334587719440609 0.47802343918401 0.4079706671793425
0.33444042323722134 0.47732362527778344 0.4067099517176544
0.3354220745303818 0.47662958093267443 0.405460653016959
0.3364037258235423 0.4759414398278487 0.4042227408992816
0.3373853771167027 0.4752593345107355 0.40299619457516345
0.3383670284098631 0.47458339639344876 0.40178100219120244
0.33934867970302357 0.47391375574913863 0.4005771603805678
0.34033033099618404 0.4732505417082512 0.3993846738167757
0.34131198228934445 0.47259388225469684 0.39820355477100144
0.34229363358250486 0.47194390422190996 0.3970338226731977
0.34327528487566533 0.4713007332887925 0.39587550367728164
0.3442569361688258 0.47066449397553684 0.3947286302306514
0.3452385874619862 0.47003530963931034 0.3935932406482743
0.3462202387551466 0.4694133024698014 0.39246937869159515
0.3472018900483071 0.46879859348461395 0.39135709315250045
0.34818354134146756 0.4681913025244986 0.3902564374425628
0.349165192634628 0.4675915482484314 0.3891674691877924
0.3501468439277884 0.4669994481285022 0.3880902498291066
0.35112849522094886 0.4664151184446365 0.3870248442287279
0.3521101465141093 0.4658386742791283 0.3859713202827118
0.35309179780726974 0.465270229510975 0.38492974853979445
0.35407344910043015 0.4647098968100233 0.3839002018267517
0.3550551003935906 0.4641577876309061 0.38288275488044615
0.3560367516867511 0.4636140122067737 0.3818774839867377
0.3570184029799115 0.46307867954281434 0.38088446662641895
0.3580000542730719 0.4625518974095572 0.3799037811283401
0.3589817055662324 0.46203377233595627 0.3789355063298702
0.35996335685939285 0.4615244096022525 0.37797972124484147
0.36094500815255326 0.4610239132326107 0.37703650473911543
0.36192665944571367 0.46053238598752766 0.37610593521389674
0.36290831073887414 0.460049929356012 0.3751880902969267
0.3638899620320346 0.4595766435475362 0.3742830465416646
0.364871613325195 0.4591126274837513 0.3733908791345738
0.36585326461835543 0.45865797878997727 0.37251166161060717
0.3668349159115159 0.45821279378645446 0.37164546557699696
0.36781656720467637 0.4577771674793676 0.3707923604454349
0.3687982184978368 0.4573511935516415 0.369952413172718
0.3697798697909972 0.4569349643534998 0.36912568800994755
0.37076152108415766 0.45652857089280674 0.36831224626033987
0.37174317237731813 0.4561321028251758 0.3675121460457162
0.37272482367047854 0.45574564844385845 0.3667254420817232
0.37370647496363896 0.45536929466941595 0.36595218546183744
0.3746881262567994 0.45500312703917334 0.3651924234501897
0.3756697775499599 0.4546472296964613 0.36444619928324906
0.3766514288431203 0.4543016853796542 0.3637135519803928
0.3776330801362807 0.45396657541100016 0.3629945161633868
0.3786147314294412 0.4536419796852622 0.36228912188478785
0.37959638272260166 0.453327976658159 0.36159739446528333
0.38057803401576207 0.45302464333462994 0.36091935433996475
0.3815596853089225 0.4527320552569169 0.3602550169135379
0.38254133660208295 0.45245028649247376 0.3596043924244547
0.3835229878952434 0.4521794096217158 0.358967485817956
0.38450463918840383 0.4519194957256108 0.35834429662800027
0.38548629048156424 0.45167061437312367 0.35773481886805114
0.3864679417747247 0.45143283360852093 0.3571390409306901
0.3874495930678852 0.4512062199385449 0.3565569454960174
0.3884312443610456 0.4509908383194707 0.35598850944879057
0.389412895654206 0.45078675214404756 0.35543370380425277
0.39039454694736647 0.4505940232283422 0.3548924936425952
0.39137619824052694 0.4504127117984922 0.35436483805198815
0.39235784953368735 0.45024287647737843 0.3538506900801141
0.39333950082684777 0.45008457427123194 0.3533499966941309
0.39432115212000823 0.4499378605561801 0.35286269874898313
0.3953028034131687 0.4498027890647517 0.352388730963982
0.3962844547063291 0.44967941187234667 0.35192802190756106
0.3972661059994895 0.44956777938368875 0.35148049399011555
0.39824775729265 0.4494679403192641 0.351046063464826
0.39922940858581046 0.4493799417017754 0.35062464043636254
0.4002110598789709 0.4493038288426019 0.35021612887735837
0.4011927111721313 0.44923964532830446 0.349820426652546
0.40217436246529176 0.44918743300716585 0.3494374255504288
0.4031560137584522 0.4491472319757969 0.3490670113223747
0.40413766505161264 0.4491190805658151 0.3487090637289984
0.40511931634477305 0.4491030153306125 0.34836345659370493
0.4061009676379335 0.449099071032223 0.34803005786325875
0.407082618931094 0.44910728062831284 0.3477087296752386
0.4080642702242544 0.4491276752592981 0.3473993284322359
0.4090459215174148 0.44916028423561644 0.3471017048826487
0.4100275728105753 0.4492051350251557 0.3468157042079221
0.41100922410373575 0.4492622532408648 0.34654116611608154
0.41199087539689616 0.4493316626285568 0.34627792494139803
0.4129725266900566 0.44941338505492295 0.3460258097500306
0.41395417798321704 0.44950744049576874 0.3457846444514742
0.4149358292763775 0.449613847024497 0.34555424791565514
0.4159174805695379 0.4497326208008384 0.3453344340954955
0.41689913186269834 0.44986377605986605 0.34512501215478036
0.4178807831558588 0.4500073251012871 0.3449257866011473
0.41886243444901927 0.45016327827904645 0.34473655742402526
0.4198440857421797 0.4503316439912478 0.3445571202373389
0.4208257370353401 0.45051242867041164 0.34438726642679496
0.42180738832850057 0.45070563677408293 0.3442267833015714
0.42278903962166103 0.45091127077581006 0.3440754542502146
0.42377069091482145 0.4511293311565063 0.34393305890056464
0.42475234220798186 0.4513598163962071 0.34379937328350885
0.4257339935011423 0.45160272296624726 0.3436741700003813
0.4267156447943028 0.451858045321865 0.34355721839380826
0.4276972960874632 0.4521257758952537 0.34344828472180483
0.4286789473806236 0.45240590508907347 0.343347132334932
0.4296605986737841 0.45269842127043886 0.34325352185631247
0.43064224996694456 0.4530033107653983 0.3431672113643078
0.43162390126010497 0.45332055785391945 0.34308795657766217
0.4326055525532654 0.4536501447653946 0.3430155110429069
0.43358720384642585 0.453992051674679 0.3429496263238336
0.4345688551395863 0.454346256698685 0.3428900521928299
0.43555050643274673 0.4547127358935303 0.34283653682388016
0.43653215772590714 0.4550914632522675 0.3427888269870333
0.4375138090190676 0.4554824107032069 0.34274666824412875
0.4384954603122281 0.4558855481088367 0.3427098051455961
0.4394771116053885 0.4563008432653633 0.3426779814281112
0.4404587628985489 0.45672826190287896 0.3426509402129242
0.4414404141917094 0.45716776768617456 0.34262842420465267
0.44242206548486984 0.45761932221619867 0.3426101758903468
0.44340371677803025 0.4580828850321887 0.34259593773862723
0.44438536807119067 0.4585584136144744 0.3425854523987038
0.44536701936435114 0.45904586338796954 0.34257846289907556
0.4463486706575116 0.45954518772636394 0.34257471284572616
0.447330321950672 0.46005633795701856 0.3425739466196176
0.44831197324383243 0.46057926336658395 0.34257590957329576
0.4492936245369929 0.4611139112073441 0.34258034822641853
0.45027527583015337 0.46166022670429535 0.3425870104600229
0.4512569271233138 0.46221815306297304 0.3425956457093434
0.4522385784164742 0.46278763147803026 0.3426060051550049
0.45322022970963466 0.46336860114257816 0.34261784191240535
0.4542018810027951 0.4639609992582939 0.342630911219118
0.45518353229595554 0.46456476104630356 0.3426449706201303
0.45616518358911595 0.4651798197588517 0.34265978015075815
0.4571468348822764 0.46580610669174816 0.34267510251705763
0.4581284861754369 0.46644355119762004 0.34269070327357254
0.4591101374685973 0.4670920806999513 0.34270635099825736
0.4600917887617577 0.46775162070793336 0.34272181746441016
0.4610734400549182 0.468422094832113 0.34273687780946394
0.46205509134807865 0.46910342480086004 0.34275131070048304
0.46303674264123906 0.4697955304776377 0.3427648984962124
0.4640183939343995 0.4704983298790982 0.3427774274055374
0.46500004522755994 0.47121173919398446 0.3427886876422113
0.4659816965207204 0.4719356728028614 0.34279847357570975
0.4669633478138808 0.4726700432986563 0.3428065838780829
0.46794499910704124 0.47341476150802525 0.3428128216666713
0.4689266504002017 0.4741697365135365 0.3428169946425608
0.4699083016933622 0.47493487567667214 0.34281891522465446
0.4708899529865226 0.4757100846616451 0.3428184006792452
0.471871604279683 0.476495267460036 0.3428152732449748
0.47285325557284347 0.47729032641623864 0.34280936025307057
0.47383490686600394 0.47809516225371496 0.3428004942427587
0.47481655815916435 0.47890967410205776 0.3427885130717494
0.47579820945232476 0.4797337595248578 0.34277326002170505
0.47677986074548523 0.48056731454836116 0.3427545838985982
0.4777615120386457 0.4814102336909253 0.3427323391278751
0.4787431633318061 0.4822624099932624 0.3427063858443451
0.4797248146249665 0.4831237350494533 0.3426765899767193
0.480706465918127 0.48399409903874857 0.3426428233267322
0.48168811721128746 0.4848733907581214 0.3426049636427758
0.48266976850444787 0.48576149765559173 0.3425628946879923
0.4836514197976083 0.4866583058642895 0.34251650630276376
0.48463307109076875 0.48756370023726314 0.34246569446155667
0.4856147223839292 0.4884775643830208 0.3424103613240711
0.48659637367708963 0.48939978070178763 0.34235041528065885
0.48757802497025005 0.49033023042248025 0.34228577099197544
0.4885596762634105 0.4912687936403721 0.34221634942283724
0.489541327556571 0.492215349355456 0.3421420778702624
0.4905229788497314 0.4931697755114737 0.3420628899856743
0.4915046301428918 0.49413194903561963 0.3419787257912612
0.4924862814360523 0.49510174587887906 0.34188953169047687
0.49346793272921274 0.4960790410570227 0.34179526047268843
0.49444958402237316 0.49706370869220734 0.3416958713119681
0.49543123531553357 0.49805562205519227 0.3415913297600454
0.49641288660869404 0.4990546536081503 0.3414816077334256
0.4973945379018545 0.5000606750480555 0.34136668349470195
0.4983761891950149 0.501073557350629 0.34124654162808
0.49935784048817533 0.502093170814841 0.34112117300915024
0.5003394917813357 0.5031193851079331 0.34099057476893935
0.5013211430744963 0.5041520693109578 0.3408547502522845
0.5023027943676567 0.5051910919648145 0.3407137089705743
0.5032844456608171 0.5062363211167598 0.3405674665489071
0.5042660969539776 0.507287624367382 0.34041604466772557
0.505247748247138 0.5083448689180108 0.34025947099898485
0.5062293995402984 0.509407921618557 0.3400977791369238
0.5072110508334589 0.5104766490157518 0.33993100852350555
0.5081927021266193 0.5115509174017665 0.33975920436860974
0.5091743534197798 0.5126305928632049 0.339582417565051
0.5101560047129402 0.5137155413304354 0.33940070459851013
0.5111376560061006 0.5148056286272453 0.339214127452473
0.5121193072992611 0.5159007205208047 0.33902275350826205
0.5131009585924216 0.517000682771911 0.33882665544026885
0.514082609885582 0.5181053811854955 0.3386259111064847
0.5150642611787424 0.5192146816613649 0.33842060343443797
0.5160459124719028 0.5203284502451789 0.3382108203026526
0.5170275637650633 0.5214465531796101 0.3379966544177391
0.5180092150582237 0.5225688569556884 0.3377782031872419
0.5189908663513841 0.5236952283642997 0.33755556858836216
0.5199725176445447 0.5248255345478162 0.33732885703268767
0.5209541689377051 0.5259596430518388 0.33709817922705837
0.5219358202308655 0.5270974218770293 0.33686365003070123
0.5229174715240259 0.5282387395310084 0.3366253883087739
0.5238991228171863 0.5293834650802987 0.3363835167824566
0.5248807741103468 0.5305314682022924 0.3361381618757394
0.5258624254035072 0.5316826192372127 0.3358894535590458
0.5268440766966677 0.5328367892400634 0.33563752518985057
0.5278257279898282 0.5339938500325224 0.33538251335043784
0.5288073792829886 0.5351536742547814 0.3351245576829577
0.529789030576149 0.5363161354172853 0.33486380072194016
0.5307706818693094 0.5374811079523645 0.33460038772442163
0.5317523331624698 0.5386484672657404 0.3343344664978528
0.5327339844556304 0.5398180897878679 0.33406618722594644
0.5337156357487908 0.5409898530251052 0.3337957022926321
0.5346972870419512 0.5421636356106807 0.33352316610428817
0.5356789383351117 0.543339317355451 0.33324873491041723
0.5366605896282721 0.544516779298401 0.332972566622936
0.5376422409214325 0.5456959037568986 0.33269482063425226
0.538623892214593 0.5468765743766517 0.3324156576343002
0.5396055435077534 0.5480586761813687 0.33213523942671025
0.5405871948009139 0.5492420956220956 0.3318537287442823
0.5415688460940743 0.5504267206261962 0.33157128906394434
0.5425504973872347 0.5516124406459834 0.33128808442136615
0.5435321486803952 0.5527991467069515 0.331004279225404
0.5445137999735556 0.5539867314556105 0.3307200380725556
0.5454954512667161 0.5551750892068975 0.3304355255615958
0.5464771025598765 0.5563641159911402 0.3301509061085707
0.5474587538530369 0.557553709600561 0.3298663437623238
0.5484404051461974 0.5587437696353076 0.32958200202072974
0.5494220564393578 0.5599341975489773 0.329298043647805
0.5504037077325182 0.5611248966936299 0.3290146304918719
0.5513853590256788 0.5623157723642734 0.32873192330494405
0.5523670103188392 0.5635067318427921 0.3284500815635042
0.5533486616119996 0.5646976844413194 0.3281692632908416
0.55433031290516 0.5658885415450214 0.32788962488111784
0.5553119641983204 0.5670792166542923 0.32761132092532225
0.5562936154914809 0.568269625426334 0.32733450403928355
0.5572752667846413 0.5694596857161099 0.327059324693896
0.5582569180778018 0.5706493176166623 0.32678593104771897
0.5592385693709623 0.571838443498775 0.3265144687821072
0.5602202206641227 0.5730269880499678 0.326245080939024
0.5612018719572831 0.5742148783128204 0.3259779077616881
0.5621835232504435 0.575402043722594 0.32571308653820297
0.5631651745436039 0.5765884161441586 0.32545075144831376
0.5641468258367645 0.5777739299082028 0.32519103341343125
0.5651284771299249 0.578958521846727 0.324934059950064
0.5661101284230853 0.5801421313277917 0.32467995502679253
0.5670917797162458 0.5813247002895312 0.324428838924918
0.5680734310094062 0.5825061732734145 0.32418082810290866
0.5690550823025666 0.5836864974567365 0.32393603506477775
0.570036733595727 0.5848656226843552 0.32369456823249987
0.5710183848888875 0.5860435014996441 0.3234565318225943
0.572000036182048 0.5872200891746606 0.32322202572697806
0.5729816874752084 0.5883953437395318 0.3229911453982004
0.5739633387683688 0.5895692260110454 0.32276398173916215
0.5749449900615293 0.5907416996204381 0.32254062099741493
0.5759266413546897 0.591912731040379 0.3223211446641401
0.5769082926478502 0.5930822896111555 0.32210562937789045
0.5778899439410106 0.5942503475660367 0.3218941468331845
0.578871595234171 0.5954168800558252 0.32168676369402993
0.5798532465273315 0.596581865172602 0.3214835415124524
0.5808348978204919 0.5977452839726418 0.3212845366521009
0.5818165491136523 0.5989071204985137 0.32108980021698996
0.5827982004068128 0.6000673618003683 0.320899377985445
0.5837798516999733 0.6012259979563954 0.3207133103492994
0.5847615029931337 0.6023830220924676 0.3205316322583971
0.5857431542862941 0.6035384304009662 0.3203543731704413
0.5867248055794545 0.6046922221587859 0.3201815570062314
0.587706456872615 0.6058443997445339 0.32001320211031853
0.5886881081657754 0.6069949686549032 0.3198493212171104
0.5896697594589358 0.6081439375202483 0.31968992142244645
0.5906514107520964 0.6092913181193481 0.3195350041606612
0.5916330620452568 0.6104371253933701 0.3193845651871496
0.5926147133384172 0.6115813774590357 0.3192385945664357
0.5935963646315776 0.6127240956209918 0.3190970766657527
0.594578015924738 0.6138653043833969 0.3189599901541251
0.5955596672178985 0.6150050314607275 0.3188273080069449
0.596541318511059 0.6161433077877971 0.31869899751602715
0.5975229698042194 0.617280167529025 0.31857502030512425
0.5985046210973799 0.6184156480869261 0.3184553323508727
0.5994862723905403 0.6195497901098549 0.31833988400914276
0.6004679236837007 0.6206826374989991 0.31822862004675423
0.6014495749768611 0.6218142374146349 0.3181214796785146
0.6024312262700215 0.6229446402816504 0.31801839660954023
0.6034128775631821 0.6240738997943498 0.3179192990827976
0.6043945288563425 0.6252020729205369 0.3178241099318211
0.6053761801495029 0.6263292199049056 0.3177327466385353
0.6063578314426634 0.6274554042717261 0.3176451213961214
0.6073394827358238 0.6285806928268489 0.3175611411768545
0.6083211340289842 0.6297051556590378 0.31748070780483684
0.6093027853221447 0.6308288661406339 0.31740371803354556
0.6102844366153051 0.6319519009275649 0.3173300636281117
0.6112660879084656 0.6330743399587118 0.3172596314522392
0.612247739201626 0.6341962664546449 0.3171923035596728
0.6132293904947864 0.6353177669157296 0.31712795729011417
0.6142110417879469 0.6364389311196322 0.3170664653694879
0.6151926930811074 0.6375598521182122 0.3170076960144469
0.6161743443742678 0.638680626233834 0.3169515130410149
0.6171559956674282 0.6398013530550981 0.3168977759772432
0.6181376469605886 0.6409221354319982 0.31684634017977414
0.6191192982537491 0.6420430794705347 0.31679705695418486
0.6201009495469095 0.6431642945267726 0.3167497736789893
0.6210826008400699 0.6442858932003643 0.31670433393317476
0.6220642521332305 0.6454079913275621 0.3166605776271365
0.6230459034263909 0.6465307079736992 0.3166183411368874
0.6240275547195513 0.6476541654251823 0.31657745744139587
0.6250092060127117 0.648778489180995 0.31653775626292563
0.6259908573058721 0.6499038079437078 0.3164990642102276
0.6269725085990326 0.6510302536100315 0.31646120492444846
0.627954159892193 0.6521579612608985 0.31642399922760556
0.6289358111853535 0.6532870691511075 0.31638726527348593
0.629917462478514 0.6544177186985123 0.31635081870081877
0.6308991137716744 0.6555500544727907 0.31631447278857205
0.6318807650648348 0.656684224183789 0.3162780386132222
0.6328624163579952 0.657820378669451 0.3162413252078431
0.6338440676511556 0.6589586718833388 0.31620413972286243
0.6348257189443162 0.6600992608817678 0.316166287588329
0.6358073702374766 0.661242305810542 0.3161275726775361
0.636789021530637 0.6623879698913095 0.31608779747184507
0.6377706728237975 0.6635364194075533 0.31604676322655306
0.6387523241169579 0.6646878236901966 0.31600427013764554
0.6397339754101183 0.6658423551028625 0.315960117509281
0.6407156267032788 0.6670001890267647 0.31591410392184627
0.6416972779964392 0.6681615038452575 0.3158660274004297
0.6426789292895997 0.6693264809280278 0.315815685583553
0.6436605805827601 0.6704953046149551 0.3157628758920079
0.6446422318759205 0.6716681621996223 0.31570739569764183
0.645623883169081 0.672845243912499 0.3156490424919381
0.6466055344622414 0.6740267429037861 0.3155876140542383
0.6475871857554019 0.675212855225925 0.3155229086194542
0.6485688370485623 0.6764037798157863 0.31545472504511857
0.6495504883417227 0.677599718476516 0.3153828629776253
0.6505321396348832 0.6788008758590597 0.31530712301751324
0.6515137909280436 0.6800074594433527 0.31522730688364375
0.652495442221204 0.6812196795191775 0.3151432175761336
0.6534770935143646 0.6824377491666836 0.3150546595378954
0.654458744807525 0.683661884236578 0.3149614388146503
0.6554403961006854 0.6848923033299675 0.314863363213273
0.6564220473938458 0.6861292277778569 0.31476024245833517
0.6574036986870062 0.6873728816203031 0.31465188834671415
0.6583853499801667 0.6886234915852033 0.31453811490013694
0.6593670012733271 0.6898812870667346 0.3144187385155327
0.6603486525664876 0.6911465001034127 0.31429357811307
0.6613303038596481 0.692419365355784 0.3141624552817567
0.6623119551528085 0.6937001200837203 0.314025194422484
0.6632936064459689 0.6949890041233373 0.3138816228884016
0.6642752577391293 0.6962862598634877 0.31373157112251016
0.6652569090322897 0.6975921322218553 0.3135748727923635
0.6662385603254503 0.6989068686206168 0.31341136492177607
0.6672202116186107 0.7002307189616572 0.31324088801943445
0.6682018629117711 0.7015639356013493 0.313063286204313
0.6691835142049316 0.7029067733248522 0.3128784073278029
0.670165165498092 0.7042594893199323 0.31268610309246214
0.6711468167912524 0.7056223431502965 0.31248622916729885
0.6721284680844128 0.7069955967284061 0.31227864529950833
0.6731101193775733 0.7083795142877609 0.3120632154225819
0.6740917706707338 0.7097743623546429 0.3118398077607143
0.6750734219638942 0.7111804097192894 0.31160829492943803
0.6760550732570546 0.7125979274064869 0.31136855403241787
0.6770367245502151 0.7140271886455641 0.31112046675434224
0.6780183758433755 0.7154684688397503 0.3108639194498525
0.679000027136536 0.716922045534902 0.3105988032284561
0.6799816784296964 0.7183881983875586 0.3103250140353724
0.6809633297228568 0.7198672091323042 0.31004245272826314
0.6819449810160173 0.7213593615484301 0.30975102514980624
0.6829266323091777 0.7228649414258461 0.30945064219607615
0.6839082836023381 0.7243842365302502 0.30914121988069065
0.6848899348954987 0.7259175365675001 0.3088226793947018
0.6858715861886591 0.7274651331471815 0.3084949471621952
0.6868532374818195 0.729027319745341 0.3081579548915853
0.6878348887749799 0.7306043916663588 0.3078116396225796
0.6888165400681403 0.7321966460039263 0.3074559437688029
0.6897981913613008 0.7338043816011187 0.3070908151560693
0.6907798426544612 0.7354278990095132 0.3067162070562952
0.6917614939476217 0.7370675004473409 0.3063320782170518
0.6927431452407822 0.7387234897566404 0.3059383928867558
0.6937247965339426 0.7403961723593786 0.30553512083550716
0.694706447827103 0.7420858552125095 0.30512223737157934
0.6956880991202634 0.7437928467619559 0.30469972335357454
0.6966697504134238 0.7455174568954593 0.3042675651982618
0.6976514017065844 0.7472599968942948 0.3038257548841158
0.6986330529997448 0.7490207793837957 0.3033742899505795
0.6996147042929052 0.7508001182826782 0.3029131734930779
0.7005963555860657 0.752598328751121 0.3024424141538099
0.7015780068792261 0.7544157271375788 0.3019620261083557
0.7025596581723865 0.7562526309242886 0.30147202904813064
0.7035413094655469 0.7581093586714543 0.30097244815872864
0.7045229607587074 0.759986229960055 0.3004633140941956
0.7055046120518679 0.7618835653332735 0.29994466294727823
0.7064862633450283 0.7638016862364896 0.2994165362156951
0.7074679146381887 0.7657409149558262 0.2988789807644844
0.7084495659313492 0.7677015745552086 0.29833204878447644
0.7094312172245096 0.7696839888119034 0.2977757977469523
0.71041286851767 0.7716884821505205 0.297210290354542
0.7113945198108305 0.773715379575435 0.29663559448842775
0.7123761711039909 0.7757650066016064 0.29605178315191233
0.7133578223971514 0.7778376891837664 0.29545893441042
0.7143394736903118 0.7799337536439399 0.2948571313279955
0.7153211249834722 0.7820535265972873 0.29424646190037357
0.7163027762766327 0.7841973348762185 0.29362701898468674
0.7172844275697932 0.7863655054527692 0.2929989002258898
0.7182660788629536 0.7885583653592098 0.2923622079799706
0.719247730156114 0.7907762416068492 0.29171704923402875
0.7202293814492744 0.7930194611030301 0.29106353552329745
0.7212110327424349 0.7952883505662693 0.29040178284519036
0.7221926840355953 0.7975832364395359 0.28973191157045236
0.7231743353287557 0.7999044448016376 0.28905404635150067
0.7241559866219163 0.8022523012766933 0.2883683160280347
0.7251376379150767 0.8046271309416729 0.2876748535300055
0.7261192892082371 0.8070292582319899 0.2869737957780251
0.7271009405013975 0.8094590068451086 0.28626528358130676
0.7280825917945579 0.8119166996421823 0.2855494615332206
0.7290642430877184 0.814402658547666 0.2848264779045562
0.7300458943808789 0.8169172044469241 0.2840964845345787
0.7310275456740393 0.819460657081792 0.2833596367199688
0.7320091969671998 0.8220333349440971 0.2826160931017372
0.7329908482603602 0.824635555167117 0.28186601555020463
0.7339724995535206 0.8272676334149677 0.281109569048137
0.734954150846681 0.8299298837699195 0.28034692157212865
0.7359358021398414 0.8326226186176178 0.2795782439723242
0.736917453433002 0.8353461485302222 0.2788037098505695
0.7378991047261624 0.8381007821474417 0.2780234954370887
0.7388807560193228 0.8408868260554793 0.27723777946577016
0.7398624073124833 0.8437045846638724 0.2764467430481625
0.7408440586056437 0.8465543600802351 0.2756505695462663
0.7418257098988041 0.8494364519829046 0.274849444444214
0.7428073611919646 0.8523511574914964 0.27404355521893087
0.743789012485125 0.85529877103537 0.2732330912098671
0.7447706637782855 0.8582795842200215 0.2724182434878901
0.7457523150714459 0.8612938856913944 0.27159920472343074
0.7467339663646063 0.8643419609981486 0.2707761690539683
0.7477156176577668 0.867424092451876 0.2699493319509488
0.7486972689509273 0.8705405589852785 0.2691188900862216
0.7496789202440877 0.8736916360083538 0.26828504119808394
0.7506605715372481 0.8768775952625707 0.26744798395702035
0.7516422228304085 0.880098704673078 0.2666079178312259
0.752623874123569 0.8833552281989733 0.2657650429519953
0.7536055254167294 0.886647425681633 0.26491955997906985
0.7545871767098898 0.8899755526911655 0.2640716699660186
0.7555688280030504 0.8933398603709852 0.26322157422574666
0.7565504792962108 0.8967405952805633 0.2623694741962069
0.7575321305893712 0.900177999236372 0.2615155713064016
0.7585137818825316 0.9036523091510769 0.26066006684275295
0.759495433175692 0.907163756870995 0.2598031618159259
0.7604770844688525 0.9107125690118751 0.2589450568281796
0.761458735762013 0.9142989667930445 0.2580859519413307
0.7624403870551734 0.9179231658699526 0.25722604654540115
0.7634220383483339 0.9215853761651791 0.25636553922803257
0.7644036896414943 0.9252858016979375 0.2555046276447408
0.7653853409346547 0.9290246404121408 0.25464350839008465
0.7663669922278151 0.932802084003085 0.2537823768698255
0.7673486435209755 0.9366183177427917 0.25292142717415034
0.7683302948141361 0.9404735203040854 0.25206085195202704
0.7693119461072965 0.9443678635834613 0.25120084228676887
0.7702935974004569 0.9483015125228125 0.25034158757287217
0.7712752486936174 0.9522746249300711 0.24948327539420176
0.7722568999867778 0.9562873512988453 0.24862609140358774
0.7732385512799382 0.9603398346271211 0.24777021920390344
0.7742202025730986 0.9644322102350912 0.24691584023068888
0.7752018538662591 0.968564605582209 0.24606313363638585
0.7761835051594196 0.9727371400835181 0.24521227617624822
0.77716515645258 0.9769499249253601 0.24436344209598942
0.7781468077457404 0.9812030628805374 0.24351680302122994
0.7791284590389009 0.9854966481230049 0.24267252784880458
0.7801101103320613 0.989830766042201 0.24183078263999125
0.7810917616252218 0.9942054930570751 0.24099173051571576
0.7820734129183822 0.9986208964299365 0.24015553155379502
0.7830550642115426 1.0030770340801978 0.23932234268827135
0.7840367155047031 1.0075739543981053 0.23849231761089523
0.7850183667978635 1.0121116960585788 0.23766560667481004
0.7860000180910239 1.0166902878352275 0.2368423568004919
0.7869816693841845 1.0213097484146725 0.23602271138399647
0.7879633206773449 1.0259700862112593 0.23520681020756604
0.7889449719705053 1.0306712991822828 0.23439478935264146
0.7899266232636657 1.0354133746438154 0.2335867811153347
0.7909082745568261 1.0401962890872578 0.23278291392440292
0.7918899258499866 1.0450200079967231 0.23198331226177563
0.792871577143147 1.049884485667369 0.23118809658567743
0.7938532284363075 1.0547896650247826 0.2303973832563912
0.794834879729468 1.0597354774455339 0.22961128446470447
0.7958165310226284 1.064721842579048 0.22882990816308316
0.7967981823157888 1.069748668170851 0.22805335799960813
0.7977798336089492 1.0748158498873779 0.22728173325472023
0.7987614849021096 1.079923271142422 0.22651512878080668
0.7997431361952702 1.0850708029253595 0.2257536349446693
0.8007247874884306 1.090258303631278 0.22499733757290835
0.801706438781591 1.0954856188931315 0.22424631790025706
0.8026880900747515 1.1007525814160444 0.22350065252089915
0.8036697413679119 1.106059010813901 0.22276041334280366
0.8046513926610723 1.1114047134483322 0.2220256675451027
0.8056330439542327 1.1167894822702615 0.2212964775385465
0.8066146952473932 1.1222130966640889 0.22057290092905993
0.8075963465405537 1.1276753222946998 0.21985499048442675
0.8085779978337141 1.1331759109573818 0.21914279410412976
0.8095596491268745 1.1387146004308175 0.21843635479236495
0.810541300420035 1.1442911143332628 0.21773571063425598
0.8115229517131954 1.1499051619820488 0.21704089477528704
0.8125046030063559 1.1555564382565466 0.21635193540397257
0.8134862542995163 1.161244623464719 0.21566885573778283
0.8144679055926767 1.166969383213394 0.214991674012339
0.8154495568858372 1.1727303682823977 0.21432040347389172
0.8164312081789976 1.1785272145026733 0.21365505237509771
0.817412859472158 1.1843595426385225 0.21299562397410068
0.8183945107653186 1.1902269582740916 0.21234211653692983
0.819376162058479 1.1961290517042558 0.2116945233432199
0.8203578133516394 1.2020653978300047 0.21105283269525865
0.8213394646447998 1.2080355560584801 0.21041702793036574
0.8223211159379602 1.2140390702077846 0.20978708743660385
0.8233027672311207 1.220075468416696 0.20916298467182184
0.8242844185242811 1.2261442630594086 0.20854468818602798
0.8252660698174415 1.2322449506654438 0.20793216164708717
0.8262477211106021 1.238377011844816 0.20732536386973913
0.8272293724037625 1.2445399112186384 0.20672424884792573
0.8282110236969229 1.2507330973552362 0.20612876579041936
0.8291926749900833 1.2569560027119149 0.20553885915973893
0.8301743262832437 1.2632080435825017 0.2049544687143397
0.8311559775764042 1.2694886200507722 0.20437552955405866
0.8321376288695647 1.2757971159498798 0.20380197216879925
0.8331192801627251 1.2821328988279062 0.20323372249043103
0.8341009314558856 1.288495319919634 0.20267070194788464
0.835082582749046 1.2948837141246736 0.20211282752541357
0.8360642340422064 1.3012973999920139 0.20156001182399716
0.8370458853353668 1.3077356797111515 0.20101216312585313
0.8380275366285272 1.3141978391098552 0.20046918546202958
0.8390091879216878 1.320683147658688 0.19993097868303936
0.8399908392148482 1.3271908584823928 0.19939743853250214
0.8409724905080086 1.3337202083782116 0.19886845672375358
0.8419541418011691 1.3402704178412532 0.19834392101938159
0.8429357930943295 1.3468406910969788 0.1978237153136438
0.84391744438749 1.3534302161409086 0.19730771971772212
0.8448990956806504 1.3600381647856197 0.19679581064776497
0.8458807469738108 1.3666636927151217 0.19628786091566613
0.8468623982669713 1.3733059395466707 0.19578373982252814
0.8478440495601317 1.3799640289001247 0.195283313254753
0.8488257008532921 1.386637068474874 0.19478644378270457
0.8498073521464526 1.3933241501344311 0.19429299076188028
0.8507890034396131 1.4000243499987428 0.19380281043653239
0.8517706547327735 1.4067367285442711 0.19331575604567142
0.8527523060259339 1.4134603307118931 0.1928316779313867
0.8537339573190943 1.4201941860227 0.1923504236494144
0.8547156086122548 1.426937308701703 0.1918718380818816
0.8556972599054152 1.433688697809483 0.1913957635521528
0.8566789111985756 1.4404473373818816 0.19092203994170354
0.8576605624917362 1.447212196577692 0.1904505048089431
0.8586422137848966 1.4539822298344094 0.1899809935099073
0.859623865078057 1.4607563770320868 0.18951333932073716
0.8606055163712174 1.467533563665261 0.18904737356186357
0.8615871676643778 1.4743127010230166 0.18858292572380808
0.8625688189575383 1.4810926863771683 0.18811982359451554
0.8635504702506988 1.4878724031785564 0.1876578933881265
0.8645321215438592 1.4946507212615057 0.18719695987510046
0.8655137728370197 1.501426497056367 0.18673684651359515
0.8664954241301801 1.5081985738101977 0.18627737558200916
0.8674770754233405 1.5149657818155402 0.1858183683125895
0.8684587267165009 1.5217269386472576 0.18535964502600938
0.8694403780096613 1.5284808494074473 0.18490102526681412
0.8704220293028219 1.5352263069783652 0.1844423279396376
0.8714036805959823 1.5419620922833257 0.1839833714460854
0.8723853318891427 1.548686974555579 0.1835239738221831
0.8733669831823032 1.5553997116150504 0.18306395287628532
0.8743486344754636 1.5620990501529528 0.18260312632734094
0.875330285768624 1.5687837260242 0.1821413119434073
0.8763119370617845 1.575452464547517 0.18167832768030934
0.8772935883549449 1.5821039808132562 0.18121399182033254
0.8782752396481054 1.5887369799987743 0.18074812311084507
0.8792568909412658 1.5953501576913311 0.1802805409027386
0.8802385422344262 1.601942200218439 0.17981106528857826
0.8812201935275867 1.608511784985535 0.17933951724035407
0.8822018448207471 1.6150575808209067 0.17886571874672288
0.8831834961139076 1.6215782483277816 0.17838949294963058
0.884165147407068 1.628072440243451 0.1779106642802068
0.8851467987002284 1.6345388018053495 0.17742905859381988
0.8861284499933889 1.6409759711239387 0.17694450330418396
0.8871101012865493 1.6473825795623087 0.17645682751640918
0.8880917525797097 1.6537572521223682 0.1759658621588848
0.8890734038728703 1.6600986078374664 0.1754714401138885
0.8900550551660307 1.6664052601713475 0.1749733963468129
0.8910367064591911 1.6726758174232674 0.17447156803390354
0.8920183577523515 1.6789088831391596 0.17396579468840082
0.8930000090455119 1.6851030565286673 0.17345591828498297
0.8939816603386724 1.691256932887907 0.1729417833824035
0.8949633116318328 1.6973691040278018 0.1724232372442232
0.8959449629249933 1.7034381587078267 0.1719001299575322
0.8969266142181538 1.7094626830749673 0.1713723145495651
0.8979082655113142 1.7154412611077583 0.17083964710210894
0.8988899168044746 1.7213724750652009 0.17030198686360745
0.899871568097635 1.7272549059403726 0.1697591963588667
0.9008532193907954 1.7330871339185692 0.16921114149627023
0.901834870683956 1.7388677388397469 0.1686576916724098
0.9028165219771164 1.744595300665111 0.16809871987404623
0.9037981732702768 1.7502683999476283 0.16753410277730985
0.9047798245634373 1.7558856183062574 0.1669637208440592
0.9057614758565977 1.7614455389037034 0.1663874584153137
0.9067431271497581 1.7669467469274873 0.1658052038016819
0.9077247784429185 1.7723878300740956 0.1652168493707069
0.908706429736079 1.7777673790360071 0.1646222916310568
0.9096880810292395 1.7830839879913858 0.16402143131348548
0.9106697323223999 1.7883362550961772 0.16341417344849868
0.9116513836155603 1.7935227829784457 0.16280042744065518
0.9126330349087208 1.7986421792346317 0.16218010713944506
0.9136146862018812 1.8036930569275902 0.1615531309066815
0.9145963374950417 1.8086740350861017 0.16091942168035164
0.9155779887882021 1.8135837392056524 0.16027890703487246
0.9165596400813625 1.8184208017502357 0.15963151923770255
0.917541291374523 1.8231838626549282 0.15897719530226218
0.9185229426676834 1.8278715698289838 0.15831587703711922
0.9195045939608438 1.8324825796592243 0.15764751109140074
0.9204862452540044 1.8370155575134495 0.15697204899639527
0.9214678965471648 1.84146917824363 0.15628944720331162
0.9224495478403252 1.8458421266886293 0.15559966711716666
0.9234311991334856 1.8501330981761868 0.1549026751267764
0.924412850426646 1.854340799023921 0.15419844263082835
0.9253945017198065 1.858463947039094 0.15348694606001861
0.9263761530129669 1.8625012720168677 0.15276816689523837
0.9273578043061274 1.8664515162368087 0.15204209168180016
0.9283394555992879 1.8703134349573622 0.15130871203969734
0.9293211068924483 1.8740857969080655 0.15056802466989425
0.9303027581856087 1.8777673847792102 0.149820031356648
0.9312844094787691 1.8813569957087017 0.1490647389658669
0.9322660607719295 1.884853441765879 0.14830215943951355
0.93324771206509 1.8882555504320002 0.14753230978606735
0.9342293633582505 1.8915621650771497 0.14675521206705994
0.9352110146514109 1.8947721454333273 0.14597089337970554
0.9361926659445714 1.8978843680634234 0.14517938583564868
0.9371743172377318 1.900897726825852 0.14438072653585982
0.9381559685308922 1.9038111333345873 0.14357495754170435
0.9391376198240526 1.9066235174143165 0.14276212584222736
0.940119271117213 1.9093338275505054 0.14194228331768521
0.9411009224103736 1.9119410313340834 0.14111548669937232
0.942082573703534 1.9144441159005168 0.14028179752578393
0.9430642249966944 1.9168420883630317 0.13944128209516674
0.9440458762898549 1.9191339762397175 0.13859401141450806
0.9450275275830153 1.921318827874294 0.13774006114502188
0.9460091788761757 1.9233957128502794 0.13687951154418626
0.9469908301693362 1.9253637223983484 0.13601244740439972
0.9479724814624966 1.9272219697966118 0.13513895798831724
0.9489541327556571 1.9289695907636213 0.1342591369609379
0.9499357840488175 1.9306057438438442 0.13337308231851258
0.9509174353419779 1.9321296107854038 0.13248089631434815
0.9518990866351384 1.933540396909849 0.13158268538158305
0.9528807379282989 1.9348373314737368 0.13067856005301742
0.9538623892214593 1.9360196680218402 0.12976863487807438
0.9548440405146197 1.937086684731724 0.12885302833698392
0.9558256918077801 1.938037684749531 0.12793186275227147
0.9568073431009406 1.938871996516749 0.1270052641976423
0.957788994394101 1.9395889740877736 0.12607336240435493
0.9587706456872614 1.9401879974380685 0.12513629066517448
0.959752296980422 1.9406684727627463 0.12419418573600388
0.9607339482735824 1.9410298327653759 0.12324718773528931
0.9617155995667428 1.9412715369368545 0.12229544004129925
0.9626972508599032 1.941393071824148 0.12133908918737915
0.9636789021530636 1.941393951288766 0.12037828475528252
0.9646605534462241 1.9412737167547913 0.1194131792666822
0.9656422047393846 1.9410319374462934 0.11844392807296997
0.966623856032545 1.9406682106140243 0.11747068924344453
0.9676055073257055 1.9401821617511938 0.11649362345200212
0.9685871586188659 1.9395734447982353 0.11551289386243216
0.9695688099120263 1.9388417423364055 0.11452866601242964
0.9705504612051867 1.937986765770091 0.1135411076964323
0.9715321124983471 1.9370082554977202 0.11255038884739443
0.9725137637915077 1.9359059810711434 0.11155668141760404
0.9734954150846681 1.9346797413434085 0.11056015925865907
0.9744770663778285 1.9333293646047867 0.10956099800070684
0.975458717670989 1.9318547087069957 0.10855937493106446
0.9764403689641494 1.9302556611755115 0.10755546887232477
0.9774220202573098 1.9285321393099024 0.10654946006006218
0.9784036715504703 1.9266840902720905 0.10554153002024513
0.9793853228436307 1.9247114911624992 0.1045318614464689
0.9803669741367912 1.9226143490840113 0.10352063807711169
0.9813486254299516 1.920392701193698 0.10250804457252938
0.982330276723112 1.9180466147422528 0.10149426639238807
0.9833119280162725 1.9155761871011125 0.10047948967324877
0.984293579309433 1.912981545777229 0.0994639011065036
0.9852752306025934 1.9102628484154545 0.09844768781677066
0.9862568818957538 1.9074202827885451 0.09743103724084866
0.9872385331889142 1.9044540667747565 0.09641413700733516
0.9882201844820747 1.9013644483230288 0.09539717481700524
0.9892018357752351 1.8981517054057808 0.09438033832405149
0.9901834870683955 1.8948161459593038 0.09336381501827998
0.9911651383615561 1.891358107811799 0.09234779210835986
0.9921467896547165 1.8877779585990482 0.0913324564062161
0.9931284409478769 1.8840760956678035 0.09031799421265911
0.9941100922410373 1.8802529459668775 0.08930459120433867
0.9950917435341977 1.8763089659260286 0.08829243232211066
0.9960733948273582 1.8722446413226734 0.08728170166089909
0.9970550461205187 1.8680604871364888 0.08627258236113759
0.9980366974136791 1.863757047391981 0.08526525650186967
0.9990183487068396 1.8593348949890902 0.08425990499558463
1.0 1.854794631521917 0.08325670748486648

